Deep description of static and dynamic network ties in Honduran villages

We examine static and dynamic social network structure in 176 villages within the Copan Department of Honduras across two data waves (2016, 2019), using detailed data on multiplex networks for 20,232 individuals enrolled in a longitudinal survey. These networks capture friendship, health advice, financial help, and adversarial relationships, allowing us to show how cooperation and conflict jointly shape social structure. Using node-level network measures derived from near-census sociocentric village networks, we leverage mixed-effects zero-inflated negative binomial models to assess the influence of individual attributes, such as gender, marital status, education, religion, and indigenous status, and of village characteristics, on the dynamics of social networks over time. We complement these node-level models with dyadic assortativity (odds-ratio-based homophily) and community-level measures to describe how sorting by key attributes differs across network types and between waves. Our results demonstrate significant assortativity based on gender and religion, particularly within health and financial networks. Across networks, gender and religion exhibit the most consistent assortative mixing. Additionally, community-level assortativity metrics indicate that educational and financial factors increasingly influence social ties over time. Our findings provide insights into how personal attributes and community dynamics interact to shape network formation and socio-economic relationships in rural settings over time.

==> comm_logit_by_village.csv <==
wave,village,attribute,mean_abs_z,R2,n,n_comm
W1,1,gender,1.143702299569639,0.29475508166344,64,5
W1,1,marital,1.452648527939856,0.29475508166344,64,5
W1,1,indig,0.8963027756609507,0.29475508166344,64,5
W1,1,income,1.4431854648348097,0.29475508166344,64,5
W1,1,age_bin,0.9204092879174246,0.29475508166344,64,5
W1,1,edu_bin,1.3971063081871553,0.29475508166344,64,5
W1,2,gender,0.9129922749974699,0.2606137556643736,50,4
W1,2,religion,1.0920485581269335,0.2606137556643736,50,4
W1,2,marital,1.1837284723417727,0.2606137556643736,50,4
W1,2,indig,0.7108057297697621,0.2606137556643736,50,4
W1,2,income,0.9040932585326941,0.2606137556643736,50,4
W1,2,age_bin,0.4886175066060751,0.2606137556643736,50,4
W1,2,edu_bin,0.7912728226585509,0.2606137556643736,50,4
W1,3,gender,1.0132906219120799,0.10095292029260627,225,8
W1,3,religion,0.647602180099299,0.10095292029260627,225,8
W1,3,marital,0.9640638555723903,0.10095292029260627,225,8
W1,3,indig,0.48102397992414964,0.10095292029260627,225,8
W1,3,income,0.8471717545946245,0.10095292029260627,225,8
W1,3,age_bin,1.1017881383758834,0.10095292029260627,225,8
W1,3,edu_bin,0.6013015630720697,0.10095292029260627,225,8
W1,4,gender,0.6830191262606387,0.1624480882042585,131,10
W1,4,religion,0.46409243869050953,0.1624480882042585,131,10
W1,4,marital,0.5226586368668186,0.1624480882042585,131,10
W1,4,indig,0.21306810339954507,0.1624480882042585,131,10
W1,4,income,0.9284467258795728,0.1624480882042585,131,10
W1,4,age_bin,0.4185749292709154,0.1624480882042585,131,10
W1,4,edu_bin,0.588836251415288,0.1624480882042585,131,10
W1,5,gender,1.0137591438362683,0.26747634221224115,46,3
W1,5,religion,0.6555022249835125,0.26747634221224115,46,3
W1,5,marital,1.216950210435782,0.26747634221224115,46,3
W1,5,indig,0.6527333031621696,0.26747634221224115,46,3
W1,5,income,0.9526628911414056,0.26747634221224115,46,3
W1,5,age_bin,1.064118716756366,0.26747634221224115,46,3
W1,5,edu_bin,0.7636995151833851,0.26747634221224115,46,3
W1,6,gender,2.222051840068377,0.1866707272304009,89,5
W1,6,religion,0.5034204959707065,0.1866707272304009,89,5
W1,6,marital,0.6179007506263285,0.1866707272304009,89,5
W1,6,income,0.5908145579905579,0.1866707272304009,89,5
W1,6,age_bin,0.5592542122623785,0.1866707272304009,89,5
W1,6,edu_bin,0.49390915427113113,0.1866707272304009,89,5
W1,7,gender,0.9378497632922455,0.1844832573235271,101,5
W1,7,religion,0.8851281177528928,0.1844832573235271,101,5
W1,7,marital,0.41492610996690976,0.1844832573235271,101,5
W1,7,income,0.6590512753646616,0.1844832573235271,101,5
W1,7,age_bin,0.7037746871812869,0.1844832573235271,101,5
W1,7,edu_bin,0.3231951952993891,0.1844832573235271,101,5
W1,8,gender,1.0479613876097682,0.15768346753462625,61,5
W1,8,religion,0.06292558605655375,0.15768346753462625,61,5
W1,8,marital,0.4918179736726822,0.15768346753462625,61,5
W1,8,income,1.0035234172036485,0.15768346753462625,61,5
W1,8,age_bin,0.6321141272284702,0.15768346753462625,61,5
W1,8,edu_bin,0.18055662322167684,0.15768346753462625,61,5
W1,9,gender,1.118898419915232,0.1998876607994715,95,7
W1,9,religion,0.8630624687816233,0.1998876607994715,95,7
W1,9,marital,0.9924471362420133,0.1998876607994715,95,7
W1,9,income,0.8278185622125245,0.1998876607994715,95,7
W1,9,age_bin,0.5350002058412182,0.1998876607994715,95,7
W1,9,edu_bin,0.6929391240189232,0.1998876607994715,95,7
W1,10,gender,0.9509078954630701,0.27025163189300316,85,8
W1,10,religion,0.5117799389685287,0.27025163189300316,85,8
W1,10,marital,0.5671094145399279,0.27025163189300316,85,8
W1,10,indig,1.3331092888121572,0.27025163189300316,85,8
W1,10,income,1.2037593987348245,0.27025163189300316,85,8
W1,10,age_bin,0.7540558537386828,0.27025163189300316,85,8
W1,10,edu_bin,0.8409989139087397,0.27025163189300316,85,8
W1,11,gender,1.553079554410464,0.22570066279022927,89,6
W1,11,religion,0.3705717210263278,0.22570066279022927,89,6
W1,11,marital,0.7258054281235901,0.22570066279022927,89,6
W1,11,indig,1.2507207379202092,0.22570066279022927,89,6
W1,11,income,0.28338180904802107,0.22570066279022927,89,6
W1,11,age_bin,0.46786511122252317,0.22570066279022927,89,6
W1,11,edu_bin,0.34975377228501314,0.22570066279022927,89,6
W1,12,gender,1.6169070611409524,0.12230927661965008,236,10
W1,12,religion,0.540568830412824,0.12230927661965008,236,10
W1,12,marital,0.7084148643384768,0.12230927661965008,236,10
W1,12,indig,0.6701154620888096,0.12230927661965008,236,10
W1,12,income,1.117898739888037,0.12230927661965008,236,10
W1,12,age_bin,0.4377952449170893,0.12230927661965008,236,10
W1,12,edu_bin,0.41825101568105627,0.12230927661965008,236,10
W1,13,gender,1.8293558779973003,0.4232931425548224,79,7
W1,13,religion,0.7811392876649689,0.4232931425548224,79,7
W1,13,marital,1.4655401422217293,0.4232931425548224,79,7
W1,13,indig,0.6418074222711815,0.4232931425548224,79,7
W1,13,income,0.885325187090667,0.4232931425548224,79,7
W1,13,age_bin,0.4320564123961801,0.4232931425548224,79,7
W1,13,edu_bin,0.5763941902554778,0.4232931425548224,79,7
W1,14,gender,1.0793350778879764,0.23948113729067988,148,7
W1,14,religion,0.3883691094949703,0.23948113729067988,148,7
W1,14,marital,2.1780712943048037,0.23948113729067988,148,7
W1,14,indig,0.3052459844244472,0.23948113729067988,148,7
W1,14,income,1.061954618947581,0.23948113729067988,148,7
W1,14,age_bin,0.3835981745426568,0.23948113729067988,148,7
W1,14,edu_bin,1.1692800230187252,0.23948113729067988,148,7
W1,15,gender,0.2796138759061104,0.33576150346545786,48,5
W1,15,religion,0.5113374000236668,0.33576150346545786,48,5
W1,15,marital,1.1043159085479939,0.33576150346545786,48,5
W1,15,income,0.505325574790247,0.33576150346545786,48,5
W1,15,age_bin,0.7841937648032442,0.33576150346545786,48,5
W1,15,edu_bin,0.4611311171311017,0.33576150346545786,48,5
W1,16,gender,1.034551267808086,0.14488511050253383,114,6
W1,16,religion,0.7709286495473308,0.14488511050253383,114,6
W1,16,marital,0.7816779853025394,0.14488511050253383,114,6
W1,16,income,0.28275802782008824,0.14488511050253383,114,6
W1,16,age_bin,0.5806009941527005,0.14488511050253383,114,6
W1,16,edu_bin,0.6946527624476685,0.14488511050253383,114,6
W1,17,gender,1.529915143208982,0.3598039915434993,72,5
W1,17,religion,0.4131525103751401,0.3598039915434993,72,5
W1,17,marital,0.5164629436426758,0.3598039915434993,72,5
W1,17,indig,0.4904330497028888,0.3598039915434993,72,5
W1,17,income,0.3544443590887908,0.3598039915434993,72,5
W1,17,age_bin,0.5671437526719508,0.3598039915434993,72,5
W1,17,edu_bin,0.6762063548912485,0.3598039915434993,72,5
W1,18,gender,1.828060709802134,0.2670641803641971,73,6
W1,18,religion,0.6464603451922896,0.2670641803641971,73,6
W1,18,marital,0.7753287508274503,0.2670641803641971,73,6
W1,18,indig,1.1230609315516047,0.2670641803641971,73,6
W1,18,income,0.8311785344062858,0.2670641803641971,73,6
W1,18,age_bin,0.3347873849424721,0.2670641803641971,73,6
W1,18,edu_bin,1.0387484657209582,0.2670641803641971,73,6
W1,19,gender,1.3658581337367135,0.13088463259521455,241,9
W1,19,religion,0.6393176520659251,0.13088463259521455,241,9
W1,19,marital,2.064749553059868,0.13088463259521455,241,9
W1,19,indig,0.6013553025375535,0.13088463259521455,241,9
W1,19,income,0.6214255440969954,0.13088463259521455,241,9
W1,19,age_bin,0.5352757664857204,0.13088463259521455,241,9
W1,19,edu_bin,0.4042922701670464,0.13088463259521455,241,9
W1,20,gender,1.4292837988367884,0.3875305601590757,41,4
W1,20,religion,0.9528823812559202,0.3875305601590757,41,4
W1,20,marital,0.7417949946641204,0.3875305601590757,41,4
W1,20,income,0.3764066041776967,0.3875305601590757,41,4
W1,20,age_bin,1.1698878386293887,0.3875305601590757,41,4
W1,20,edu_bin,0.49469644888291514,0.3875305601590757,41,4
W1,21,gender,0.5850870298527319,0.1774775577745652,116,7
W1,21,religion,0.5927168379328284,0.1774775577745652,116,7
W1,21,marital,0.7928077669339829,0.1774775577745652,116,7
W1,21,indig,0.6960929548295172,0.1774775577745652,116,7
W1,21,income,0.8054561780288465,0.1774775577745652,116,7
W1,21,age_bin,0.4387023824728501,0.1774775577745652,116,7
W1,21,edu_bin,0.5849080652632789,0.1774775577745652,116,7
W1,22,gender,0.8978490196585581,0.3006440977362079,75,6
W1,22,religion,0.6799498222766077,0.3006440977362079,75,6
W1,22,marital,0.37128795385175145,0.3006440977362079,75,6
W1,22,indig,0.8112382037997257,0.3006440977362079,75,6
W1,22,income,0.5640389760182286,0.3006440977362079,75,6
W1,22,age_bin,0.7877064243922006,0.3006440977362079,75,6
W1,22,edu_bin,0.3575075946394684,0.3006440977362079,75,6
W1,23,gender,0.698497356396193,0.23790054205521516,69,7
W1,23,religion,0.41953405535058114,0.23790054205521516,69,7
W1,23,marital,0.7903920759793566,0.23790054205521516,69,7
W1,23,income,0.46968151355535376,0.23790054205521516,69,7
W1,23,age_bin,0.6076067257999447,0.23790054205521516,69,7
W1,23,edu_bin,0.28139986016649854,0.23790054205521516,69,7
W1,24,gender,0.783830466098743,0.20272431485436293,83,7
W1,24,religion,0.9267556721445558,0.20272431485436293,83,7
W1,24,marital,1.256357278902592,0.20272431485436293,83,7
W1,24,indig,0.565025783329822,0.20272431485436293,83,7
W1,24,income,0.6365695449702052,0.20272431485436293,83,7
W1,24,age_bin,0.5200382618848005,0.20272431485436293,83,7
W1,24,edu_bin,0.2479324363222694,0.20272431485436293,83,7
W1,25,gender,1.335350182730924,0.24617401775853132,52,6
W1,25,marital,1.28816069547029,0.24617401775853132,52,6
W1,25,indig,0.37994002101916835,0.24617401775853132,52,6
W1,25,income,0.5886928429531865,0.24617401775853132,52,6
W1,25,age_bin,0.6091946321196866,0.24617401775853132,52,6
W1,25,edu_bin,0.9587502647574738,0.24617401775853132,52,6
W1,26,gender,0.30291903306265044,0.17183529684963095,49,5
W1,26,marital,0.9850768157319655,0.17183529684963095,49,5
W1,26,income,0.552829452495533,0.17183529684963095,49,5
W1,26,age_bin,0.47915316110627265,0.17183529684963095,49,5
W1,26,edu_bin,0.3830596177349585,0.17183529684963095,49,5
W1,27,gender,0.5533616850788987,0.1744395045249757,42,4
W1,27,marital,1.2047011005631592,0.1744395045249757,42,4
W1,27,indig,0.35309865524371253,0.1744395045249757,42,4
W1,27,income,0.89872855058702406,0.1744395045249757,42,4
W1,27,age_bin,0.48699118392605634,0.1744395045249757,42,4
W1,27,edu_bin,0.6226840827000641,0.1744395045249757,42,4
W1,28,gender,1.0688960414831616,0.23703208661792308,69,7
W1,28,religion,0.9713193489969987,0.23703208661792308,69,7
W1,28,marital,0.5232034182087809,0.23703208661792308,69,7
W1,28,income,0.6987975141981464,0.23703208661792308,69,7
W1,28,age_bin,1.0569239904007786,0.23703208661792308,69,7
W1,28,edu_bin,0.5162429438730803,0.23703208661792308,69,7
W1,29,gender,1.5242471802251705,0.20471431185889088,38,4
W1,29,marital,0.287049486987265,0.20471431185889088,38,4
W1,29,income,0.6784993874307307,0.20471431185889088,38,4
W1,29,age_bin,0.3359700846883483,0.20471431185889088,38,4
W1,29,edu_bin,0.8805158796880773,0.20471431185889088,38,4
W1,30,gender,1.090240625221608,0.40893847559240626,33,3
W1,30,religion,0.2851344764062546,0.40893847559240626,33,3
W1,30,marital,1.38351390439181,0.40893847559240626,33,3
W1,30,income,1.127071284648329,0.40893847559240626,33,3
W1,30,age_bin,0.4052782240091571,0.40893847559240626,33,3
W1,30,edu_bin,0.27859396632177347,0.40893847559240626,33,3
W1,31,gender,1.6229982894213208,0.3710126728706501,61,5
W1,31,religion,0.9549164002434269,0.3710126728706501,61,5
W1,31,marital,1.0686145541156913,0.3710126728706501,61,5
W1,31,indig,0.4380382976799059,0.3710126728706501,61,5
W1,31,income,0.552598642919546,0.3710126728706501,61,5
W1,31,age_bin,0.48865753885428,0.3710126728706501,61,5
W1,31,edu_bin,0.3031763449813256,0.3710126728706501,61,5
W1,32,gender,1.0070822154325871,0.2581194291230422,78,5
W1,32,religion,0.5975939246220252,0.2581194291230422,78,5
W1,32,marital,0.8264143954160058,0.2581194291230422,78,5
W1,32,indig,0.49540269149168703,0.2581194291230422,78,5
W1,32,income,0.631422562335282,0.2581194291230422,78,5
W1,32,age_bin,0.8480675134608402,0.2581194291230422,78,5
W1,32,edu_bin,0.42418692131334707,0.2581194291230422,78,5
W1,33,gender,0.2938127220381792,0.3679512086303438,64,5
W1,33,religion,1.1098302345510926,0.3679512086303438,64,5
W1,33,marital,0.6514769889257873,0.3679512086303438,64,5
W1,33,income,0.6939989193279031,0.3679512086303438,64,5
W1,33,age_bin,0.7558057642151121,0.3679512086303438,64,5
W1,33,edu_bin,0.7064542277633992,0.3679512086303438,64,5
W1,34,gender,1.0419564110165394,0.31266185794878565,55,5
W1,34,religion,0.7099970835766277,0.31266185794878565,55,5
W1,34,marital,0.6137662146360153,0.31266185794878565,55,5
W1,34,indig,0.4395993106664811,0.31266185794878565,55,5
W1,34,income,0.6567872037528102,0.31266185794878565,55,5
W1,34,age_bin,0.588506893627657,0.31266185794878565,55,5
W1,34,edu_bin,0.40583671669671045,0.31266185794878565,55,5
W1,35,gender,1.5661325852474772,0.22338222645008898,90,6
W1,35,religion,1.0674015350502661,0.22338222645008898,90,6
W1,35,marital,1.4916301311590152,0.22338222645008898,90,6
W1,35,indig,0.4814701117318578,0.22338222645008898,90,6
W1,35,income,0.6864642032762943,0.22338222645008898,90,6
W1,35,age_bin,0.7885686169000289,0.22338222645008898,90,6
W1,35,edu_bin,0.3979600800829837,0.22338222645008898,90,6
W1,36,gender,1.2667055061738444,0.19938690177308016,57,6
W1,36,religion,0.5187503724752898,0.19938690177308016,57,6
W1,36,marital,0.734891556797191,0.19938690177308016,57,6
W1,36,income,0.7918763179378587,0.19938690177308016,57,6
W1,36,age_bin,0.7127392335580317,0.19938690177308016,57,6
W1,36,edu_bin,0.9374130671994673,0.19938690177308016,57,6
W1,37,gender,0.8704737750702685,0.2063474096023673,61,6
W1,37,religion,0.25572897755371854,0.2063474096023673,61,6
W1,37,marital,0.6340230600531594,0.2063474096023673,61,6
W1,37,indig,0.18600100802048947,0.2063474096023673,61,6
W1,37,income,1.5467480635671853,0.2063474096023673,61,6
W1,37,age_bin,0.40971950837092325,0.2063474096023673,61,6
W1,37,edu_bin,0.28055448449792203,0.2063474096023673,61,6
W1,38,gender,1.0994709856175355,0.2857618556959133,89,7
W1,38,religion,0.6949310050686455,0.2857618556959133,89,7
W1,38,marital,1.8119244873672449,0.2857618556959133,89,7
W1,38,indig,0.8221415927850558,0.2857618556959133,89,7
W1,38,income,0.7744401873535007,0.2857618556959133,89,7
W1,38,age_bin,1.249728953936578,0.2857618556959133,89,7
W1,38,edu_bin,0.888201564447129,0.2857618556959133,89,7
W1,39,gender,0.4212649792001234,0.17108188254318324,97,8
W1,39,religion,0.6484435891979785,0.17108188254318324,97,8
W1,39,marital,0.8144246666447725,0.17108188254318324,97,8
W1,39,indig,0.2466769972365048,0.17108188254318324,97,8
W1,39,income,0.9476011932510353,0.17108188254318324,97,8
W1,39,age_bin,0.383224575490106,0.17108188254318324,97,8
W1,39,edu_bin,1.0378129953641642,0.17108188254318324,97,8
W1,40,gender,0.7904753294030228,0.3562366925749747,61,4
W1,40,religion,0.74398801846262,0.3562366925749747,61,4
W1,40,marital,1.3958447049232134,0.3562366925749747,61,4
W1,40,indig,1.7060533113299607,0.3562366925749747,61,4
W1,40,income,0.2221924833755739,0.3562366925749747,61,4
W1,40,age_bin,0.6549473189631687,0.3562366925749747,61,4
W1,40,edu_bin,1.089667924880054,0.3562366925749747,61,4
W1,41,gender,1.1972514181935279,0.30486494447209844,72,4
W1,41,religion,0.36348378206844567,0.30486494447209844,72,4
W1,41,marital,0.9967493129171225,0.30486494447209844,72,4
W1,41,indig,0.8938371454074059,0.30486494447209844,72,4
W1,41,income,0.6212804571176008,0.30486494447209844,72,4
W1,41,age_bin,0.6471242294874395,0.30486494447209844,72,4
W1,41,edu_bin,1.1405931586861544,0.30486494447209844,72,4
W1,42,gender,0.7434308963038982,0.0700014205103674,110,7
W1,42,marital,1.450422075904642,0.0700014205103674,110,7
W1,42,income,0.7831673991708211,0.0700014205103674,110,7
W1,42,age_bin,0.37933480080812065,0.0700014205103674,110,7
W1,42,edu_bin,0.5112956069111971,0.0700014205103674,110,7
W1,43,gender,1.6475689186032039,0.4196205458725545,55,5
W1,43,religion,1.0760594048517917,0.4196205458725545,55,5
W1,43,marital,1.449143351222115,0.4196205458725545,55,5
W1,43,indig,0.5464990867704804,0.4196205458725545,55,5
W1,43,income,0.699885789715233,0.4196205458725545,55,5
W1,43,age_bin,1.5963174347959337,0.4196205458725545,55,5
W1,43,edu_bin,1.8390280425840915,0.4196205458725545,55,5
W1,44,gender,1.162955595506649,0.3135042498430657,43,5
W1,44,religion,0.5331879918930964,0.3135042498430657,43,5
W1,44,marital,1.6829401132355561,0.3135042498430657,43,5
W1,44,income,0.736189891208022,0.3135042498430657,43,5
W1,44,age_bin,0.4486853385252639,0.3135042498430657,43,5
W1,44,edu_bin,0.3914772818167605,0.3135042498430657,43,5
W1,45,gender,0.57205428425746,0.36142403118464095,49,5
W1,45,religion,0.6903201778304003,0.36142403118464095,49,5
W1,45,marital,1.1177948734760426,0.36142403118464095,49,5
W1,45,income,0.876237564931863,0.36142403118464095,49,5
W1,45,age_bin,0.5151008049147566,0.36142403118464095,49,5
W1,45,edu_bin,0.3904960672276462,0.36142403118464095,49,5
W1,46,gender,0.48550303336044454,0.1361746357964927,153,9
W1,46,religion,0.4680933669288617,0.1361746357964927,153,9
W1,46,marital,0.8370413569983826,0.1361746357964927,153,9
W1,46,income,0.9245501500399746,0.1361746357964927,153,9
W1,46,age_bin,0.7173552770012832,0.1361746357964927,153,9
W1,46,edu_bin,0.5637579265533366,0.1361746357964927,153,9
W1,47,gender,0.5279125660302924,0.16954168894920585,69,5
W1,47,religion,0.6338151510890202,0.16954168894920585,69,5
W1,47,marital,0.33990983362432015,0.16954168894920585,69,5
W1,47,income,0.7667270166210092,0.16954168894920585,69,5
W1,47,age_bin,0.618431027661856,0.16954168894920585,69,5
W1,47,edu_bin,0.18055198335901473,0.16954168894920585,69,5
W1,48,gender,1.430989687441645,0.25286911385568733,127,8
W1,48,religion,0.516623819422029,0.25286911385568733,127,8
W1,48,marital,0.8833061144241765,0.25286911385568733,127,8
W1,48,indig,1.1259284179840245,0.25286911385568733,127,8
W1,48,income,1.2455265018996629,0.25286911385568733,127,8
W1,48,age_bin,0.5153410996539295,0.25286911385568733,127,8
W1,48,edu_bin,0.6670930002535395,0.25286911385568733,127,8
W1,49,gender,0.7613211928292453,0.24919290261313531,75,7
W1,49,religion,0.7099902449890413,0.24919290261313531,75,7
W1,49,marital,0.6143253570874436,0.24919290261313531,75,7
W1,49,indig,0.48996350413457646,0.24919290261313531,75,7
W1,49,income,1.5277867384972028,0.24919290261313531,75,7
W1,49,age_bin,0.4896048208557821,0.24919290261313531,75,7
W1,49,edu_bin,0.39529415258572737,0.24919290261313531,75,7
W1,50,gender,1.391742001339,0.4078962860153075,37,4
W1,50,religion,0.015510931334370622,0.4078962860153075,37,4
W1,50,marital,1.4899997821083486,0.4078962860153075,37,4
W1,50,income,0.4849551966314657,0.4078962860153075,37,4
W1,50,age_bin,0.5971228062789465,0.4078962860153075,37,4
W1,50,edu_bin,0.3957853442921795,0.4078962860153075,37,4
W1,51,gender,1.683346239904715,0.1453913837524805,150,8
W1,51,religion,0.8872888616223421,0.1453913837524805,150,8
W1,51,marital,1.067311461961224,0.1453913837524805,150,8
W1,51,indig,0.1951897674515236,0.1453913837524805,150,8
W1,51,income,0.6880034336895838,0.1453913837524805,150,8
W1,51,age_bin,0.4003863465261333,0.1453913837524805,150,8
W1,51,edu_bin,0.22154905005602588,0.1453913837524805,150,8
W1,52,gender,1.1653539587277404,0.3051981701894858,98,7
W1,52,religion,0.6312409314995485,0.3051981701894858,98,7
W1,52,marital,1.7110617215593114,0.3051981701894858,98,7
W1,52,indig,0.5854156795419176,0.3051981701894858,98,7
W1,52,income,1.7812719546454916,0.3051981701894858,98,7
W1,52,age_bin,0.8575399929045405,0.3051981701894858,98,7
W1,52,edu_bin,1.1308878036692385,0.3051981701894858,98,7
W1,53,gender,1.1695789828064473,0.21686356550598573,125,8
W1,53,religion,0.5314226053661739,0.21686356550598573,125,8
W1,53,marital,1.1670043892814568,0.21686356550598573,125,8
W1,53,indig,1.240574866882801,0.21686356550598573,125,8
W1,53,income,1.099565094437044,0.21686356550598573,125,8
W1,53,age_bin,0.683391893297547,0.21686356550598573,125,8
W1,53,edu_bin,0.4676427767829405,0.21686356550598573,125,8
W1,54,gender,1.0295375655640224,0.17576535857419728,140,9
W1,54,religion,0.7796527708117406,0.17576535857419728,140,9
W1,54,marital,0.8164965396857737,0.17576535857419728,140,9
W1,54,indig,0.503290775678214,0.17576535857419728,140,9
W1,54,income,0.5899495161112029,0.17576535857419728,140,9
W1,54,age_bin,0.8347263134472823,0.17576535857419728,140,9
W1,54,edu_bin,0.6614778379523395,0.17576535857419728,140,9
W1,55,gender,2.3199317386739216,0.19949461073582897,74,6
W1,55,religion,0.7367437664667341,0.19949461073582897,74,6
W1,55,marital,0.6546745842081364,0.19949461073582897,74,6
W1,55,indig,0.33829876221466165,0.19949461073582897,74,6
W1,55,income,0.36423879608025184,0.19949461073582897,74,6
W1,55,age_bin,0.3525995863486402,0.19949461073582897,74,6
W1,55,edu_bin,0.3557422936609774,0.19949461073582897,74,6
W1,56,gender,1.1620628135420712,0.13064624577208028,153,7
W1,56,religion,0.5501709646682131,0.13064624577208028,153,7
W1,56,marital,1.1804708830131398,0.13064624577208028,153,7
W1,56,income,0.3604852038993229,0.13064624577208028,153,7
W1,56,age_bin,0.8633074336387541,0.13064624577208028,153,7
W1,56,edu_bin,0.8984741837048303,0.13064624577208028,153,7
W1,57,gender,0.8703078535998628,0.32175967280479456,66,6
W1,57,religion,0.8080424847670524,0.32175967280479456,66,6
W1,57,marital,0.971560576698412,0.32175967280479456,66,6
W1,57,income,1.3154833834793704,0.32175967280479456,66,6
W1,57,age_bin,0.46311947030530265,0.32175967280479456,66,6
W1,57,edu_bin,0.7146711987251035,0.32175967280479456,66,6
W1,58,gender,1.3881496434391747,0.385868879775633,69,6
W1,58,religion,0.47580490993663227,0.385868879775633,69,6
W1,58,marital,1.6420094436280335,0.385868879775633,69,6
W1,58,income,0.9258914063220118,0.385868879775633,69,6
W1,58,age_bin,0.8348380281112666,0.385868879775633,69,6
W1,58,edu_bin,0.33629318842453576,0.385868879775633,69,6
W1,59,gender,0.8144333935698392,0.14608762560704824,137,8
W1,59,religion,0.6508894792080062,0.14608762560704824,137,8
W1,59,marital,0.4098378827262876,0.14608762560704824,137,8
W1,59,income,0.47215880002215477,0.14608762560704824,137,8
W1,59,age_bin,0.31802630427628725,0.14608762560704824,137,8
W1,59,edu_bin,0.42072180508201906,0.14608762560704824,137,8
W1,60,gender,0.4510988087914153,0.22122969877415832,25,3
W1,60,marital,0.345709870462987,0.22122969877415832,25,3
W1,60,age_bin,0.5869114900928368,0.22122969877415832,25,3
W1,60,edu_bin,0.9311552749187961,0.22122969877415832,25,3
W1,61,gender,0.85125738734591,0.3164696656870505,46,5
W1,61,religion,0.5689237871357327,0.3164696656870505,46,5
W1,61,marital,1.7509842532527196,0.3164696656870505,46,5
W1,61,income,1.1948636540724915,0.3164696656870505,46,5
W1,61,age_bin,0.4300900715553244,0.3164696656870505,46,5
W1,62,gender,1.6325883971898332,0.5460205851779552,48,4
W1,62,religion,0.8300283431516617,0.5460205851779552,48,4
W1,62,marital,0.8687025107694154,0.5460205851779552,48,4
W1,62,income,0.7851700297415015,0.5460205851779552,48,4
W1,62,age_bin,0.5196449974852,0.5460205851779552,48,4
W1,62,edu_bin,0.7318739567908825,0.5460205851779552,48,4
W1,63,gender,0.6651631076419215,0.20232121447430873,36,4
W1,63,marital,1.0872153362974504,0.20232121447430873,36,4
W1,63,income,0.5686186738571058,0.20232121447430873,36,4
W1,63,age_bin,1.3043310489153674,0.20232121447430873,36,4
W1,63,edu_bin,0.5397933822520726,0.20232121447430873,36,4
W1,64,gender,0.9113487139545645,0.25266550492407747,107,7
W1,64,religion,0.6752635408842237,0.25266550492407747,107,7
W1,64,marital,0.9780697920071534,0.25266550492407747,107,7
W1,64,indig,1.0146740749468517,0.25266550492407747,107,7
W1,64,income,1.0353331660835954,0.25266550492407747,107,7
W1,64,age_bin,1.0642789748265424,0.25266550492407747,107,7
W1,64,edu_bin,0.851735934592804,0.25266550492407747,107,7
W1,65,gender,0.3919579919170796,0.23686068448572495,109,7
W1,65,religion,0.7836608335952638,0.23686068448572495,109,7
W1,65,marital,1.106890411022932,0.23686068448572495,109,7
W1,65,income,0.7278653063031122,0.23686068448572495,109,7
W1,65,age_bin,1.0403122992009688,0.23686068448572495,109,7
W1,65,edu_bin,0.41962158222370827,0.23686068448572495,109,7
W1,66,gender,0.5501310476001626,0.23887802672571523,144,8
W1,66,religion,1.867569326186784,0.23887802672571523,144,8
W1,66,marital,0.8224663555696812,0.23887802672571523,144,8
W1,66,indig,0.14001338922541026,0.23887802672571523,144,8
W1,66,income,0.9758925306174402,0.23887802672571523,144,8
W1,66,age_bin,0.7781480902357961,0.23887802672571523,144,8
W1,66,edu_bin,0.8396963739908068,0.23887802672571523,144,8
W1,67,gender,1.311251983023235,0.21995943753129532,40,4
W1,67,religion,0.5554122213315678,0.21995943753129532,40,4
W1,67,marital,0.7885185764068293,0.21995943753129532,40,4
W1,67,income,0.31804172807308256,0.21995943753129532,40,4
W1,67,age_bin,0.26209146860661914,0.21995943753129532,40,4
W1,67,edu_bin,0.356500138216434,0.21995943753129532,40,4
W1,68,gender,1.3634851911658514,0.28325008001180596,85,6
W1,68,religion,0.5841698355982167,0.28325008001180596,85,6
W1,68,marital,0.9964682733382448,0.28325008001180596,85,6
W1,68,indig,1.019490889481666,0.28325008001180596,85,6
W1,68,income,0.8736524306825003,0.28325008001180596,85,6
W1,68,age_bin,1.1029238992988808,0.28325008001180596,85,6
W1,68,edu_bin,0.8762097257002908,0.28325008001180596,85,6
W1,69,gender,0.780768617145394,0.42308338896627273,41,5
W1,69,religion,0.7467182134891593,0.42308338896627273,41,5
W1,69,marital,1.2292345207281823,0.42308338896627273,41,5
W1,69,income,0.525412434269256,0.42308338896627273,41,5
W1,69,age_bin,0.41227845385251455,0.42308338896627273,41,5
W1,69,edu_bin,0.4386752463643077,0.42308338896627273,41,5
W1,70,gender,1.2194349993645714,0.2621264617602873,107,7
W1,70,religion,0.6986182402826393,0.2621264617602873,107,7
W1,70,marital,0.858802057086443,0.2621264617602873,107,7
W1,70,indig,0.8801193475282031,0.2621264617602873,107,7
W1,70,income,1.01112646743636,0.2621264617602873,107,7
W1,70,age_bin,0.5917756022799545,0.2621264617602873,107,7
W1,70,edu_bin,0.5642273951148934,0.2621264617602873,107,7
W1,71,gender,0.45015758488942886,0.20351734109308206,95,7
W1,71,religion,0.9279195630052146,0.20351734109308206,95,7
W1,71,marital,0.7308747278029717,0.20351734109308206,95,7
W1,71,indig,0.8391226044376621,0.20351734109308206,95,7
W1,71,income,1.5149273113223112,0.20351734109308206,95,7
W1,71,age_bin,0.777638701855709,0.20351734109308206,95,7
W1,71,edu_bin,0.5065804197508164,0.20351734109308206,95,7
W1,72,gender,1.8643158956181474,0.22127193866709827,92,6
W1,72,religion,1.3842151326784984,0.22127193866709827,92,6
W1,72,marital,1.1019650929838467,0.22127193866709827,92,6
W1,72,indig,0.45066068112704105,0.22127193866709827,92,6
W1,72,income,0.6125069242811355,0.22127193866709827,92,6
W1,72,age_bin,0.3842375184633946,0.22127193866709827,92,6
W1,72,edu_bin,1.266610311181565,0.22127193866709827,92,6
W1,73,gender,0.8994724193103005,0.12517366241969474,180,9
W1,73,religion,0.5572617352250274,0.12517366241969474,180,9
W1,73,marital,0.840596217946321,0.12517366241969474,180,9
W1,73,indig,0.37983933183822566,0.12517366241969474,180,9
W1,73,income,0.4402256732175056,0.12517366241969474,180,9
W1,73,age_bin,0.5037628825227919,0.12517366241969474,180,9
W1,73,edu_bin,1.2322551984146133,0.12517366241969474,180,9
W1,74,gender,1.1237220835617734,0.773890357048862,39,5
W1,74,religion,0.4144407389584252,0.773890357048862,39,5
W1,74,marital,1.2347111099759256,0.773890357048862,39,5
W1,74,indig,0.32443557138974133,0.773890357048862,39,5
W1,74,income,0.6151033333909863,0.773890357048862,39,5
W1,74,age_bin,0.5691742916955628,0.773890357048862,39,5
W1,74,edu_bin,0.2551299725564215,0.773890357048862,39,5
W1,75,gender,0.7306111411999016,0.24812279109630564,91,7
W1,75,religion,0.8036386083457522,0.24812279109630564,91,7
W1,75,marital,1.3526835248560354,0.24812279109630564,91,7
W1,75,indig,0.37260031638384183,0.24812279109630564,91,7
W1,75,income,0.4684067338671256,0.24812279109630564,91,7
W1,75,age_bin,0.7196976294095666,0.24812279109630564,91,7
W1,75,edu_bin,0.5974298365578631,0.24812279109630564,91,7
W1,76,gender,0.7144205087481383,0.20828299516687754,77,6
W1,76,religion,0.39099507045078447,0.20828299516687754,77,6
W1,76,marital,0.56527662103756,0.20828299516687754,77,6
W1,76,indig,0.933551860287014,0.20828299516687754,77,6
W1,76,income,1.0476488752523583,0.20828299516687754,77,6
W1,76,age_bin,0.3677423243690848,0.20828299516687754,77,6
W1,76,edu_bin,0.508113589455592,0.20828299516687754,77,6
W1,77,gender,1.250011167988331,0.23877156707478808,56,5
W1,77,marital,0.3417820777693649,0.23877156707478808,56,5
W1,77,income,0.9488342349475267,0.23877156707478808,56,5
W1,77,age_bin,0.989671956598497,0.23877156707478808,56,5
W1,77,edu_bin,1.1840467092841953,0.23877156707478808,56,5
W1,78,gender,0.6170561257824406,0.2818220932423302,63,5
W1,78,religion,0.6761200291056639,0.2818220932423302,63,5
W1,78,marital,1.156335603145596,0.2818220932423302,63,5
W1,78,income,0.8152253723814741,0.2818220932423302,63,5
W1,78,age_bin,0.3702609596137224,0.2818220932423302,63,5
W1,78,edu_bin,0.8558311598947849,0.2818220932423302,63,5
W1,79,gender,0.6613382057874265,0.19332362472130005,102,5
W1,79,religion,0.7206784029165245,0.19332362472130005,102,5
W1,79,marital,1.601697024780739,0.19332362472130005,102,5
W1,79,indig,0.26568967834963514,0.19332362472130005,102,5
W1,79,income,0.7664468024559609,0.19332362472130005,102,5
W1,79,age_bin,0.460341224037895,0.19332362472130005,102,5
W1,79,edu_bin,0.6169428615709751,0.19332362472130005,102,5
W1,80,gender,0.7651386870407952,0.29149081293007384,48,5
W1,80,religion,0.2765666235486785,0.29149081293007384,48,5
W1,80,marital,0.522352840578331,0.29149081293007384,48,5
W1,80,income,0.3640381175760141,0.29149081293007384,48,5
W1,80,age_bin,0.5640352223836772,0.29149081293007384,48,5
W1,80,edu_bin,0.6065487273139153,0.29149081293007384,48,5
W1,81,gender,1.4653020212747037,0.1267705084756917,113,6
W1,81,religion,0.7814492186907948,0.1267705084756917,113,6
W1,81,marital,0.7155289315011955,0.1267705084756917,113,6
W1,81,income,0.9013785169762207,0.1267705084756917,113,6
W1,81,age_bin,0.44578774732133636,0.1267705084756917,113,6
W1,81,edu_bin,0.3117673944342747,0.1267705084756917,113,6
W1,82,gender,0.6619399150207262,0.18421131755783005,137,8
W1,82,religion,0.8476580022787558,0.18421131755783005,137,8
W1,82,marital,0.7626678740069853,0.18421131755783005,137,8
W1,82,income,1.4183005758356435,0.18421131755783005,137,8
W1,82,age_bin,0.7901505348840442,0.18421131755783005,137,8
W1,82,edu_bin,0.5079257337369754,0.18421131755783005,137,8
W1,83,gender,0.6481705394026488,0.19478043816649304,101,6
W1,83,religion,0.7362929934848363,0.19478043816649304,101,6
W1,83,marital,0.6794581754015568,0.19478043816649304,101,6
W1,83,indig,0.10408010488868286,0.19478043816649304,101,6
W1,83,income,0.8348496259186702,0.19478043816649304,101,6
W1,83,age_bin,0.7633846231008201,0.19478043816649304,101,6
W1,83,edu_bin,0.637081372945677,0.19478043816649304,101,6
W1,84,gender,0.9766476770075055,0.10549723456052706,359,12
W1,84,religion,1.0777158584245874,0.10549723456052706,359,12
W1,84,marital,0.8073438756065453,0.10549723456052706,359,12
W1,84,income,0.7167987645883869,0.10549723456052706,359,12
W1,84,age_bin,0.9411349529458503,0.10549723456052706,359,12
W1,84,edu_bin,0.7953555759578499,0.10549723456052706,359,12
W1,85,gender,1.5449860216426927,0.261683866022695,78,5
W1,85,religion,0.2814378514710099,0.261683866022695,78,5
W1,85,marital,1.372161770813586,0.261683866022695,78,5
W1,85,indig,1.3127399845638297,0.261683866022695,78,5
W1,85,income,2.089817363767931,0.261683866022695,78,5
W1,85,age_bin,0.5479693953207315,0.261683866022695,78,5
W1,85,edu_bin,0.6672150896248511,0.261683866022695,78,5
W1,86,gender,NA,0.5362340007389503,12,2
W1,86,religion,NA,0.5362340007389503,12,2
W1,86,marital,NA,0.5362340007389503,12,2
W1,86,income,NA,0.5362340007389503,12,2
W1,86,age_bin,NA,0.5362340007389503,12,2
W1,87,gender,1.6339594695623119,0.24830278585751708,79,6
W1,87,religion,1.4565785411263577,0.24830278585751708,79,6
W1,87,marital,0.6244375005598312,0.24830278585751708,79,6
W1,87,indig,1.4232953606501582,0.24830278585751708,79,6
W1,87,income,0.7696428837081488,0.24830278585751708,79,6
W1,87,age_bin,0.9296675351169892,0.24830278585751708,79,6
W1,87,edu_bin,0.7062629463127708,0.24830278585751708,79,6
W1,88,gender,1.749239865034737,0.1691429540080679,146,7
W1,88,religion,1.0479561709122978,0.1691429540080679,146,7
W1,88,marital,0.5725982808689591,0.1691429540080679,146,7
W1,88,indig,0.7941952477722873,0.1691429540080679,146,7
W1,88,income,0.9391389734331534,0.1691429540080679,146,7
W1,88,age_bin,0.3600099424163021,0.1691429540080679,146,7
W1,88,edu_bin,0.6037818238142535,0.1691429540080679,146,7
W1,89,gender,1.1731545676027644,0.168632648438219,50,4
W1,89,religion,0.500156641123382,0.168632648438219,50,4
W1,89,marital,0.9969148922607112,0.168632648438219,50,4
W1,89,income,0.7223382633940726,0.168632648438219,50,4
W1,89,age_bin,0.47011281852930153,0.168632648438219,50,4
W1,89,edu_bin,0.28291235463905495,0.168632648438219,50,4
W1,90,gender,1.0197976527975392,0.24240553741496385,130,8
W1,90,religion,0.7240401433333213,0.24240553741496385,130,8
W1,90,marital,0.5563579481871544,0.24240553741496385,130,8
W1,90,income,0.9214798323001274,0.24240553741496385,130,8
W1,90,age_bin,0.7740949582537463,0.24240553741496385,130,8
W1,90,edu_bin,1.0730341334726345,0.24240553741496385,130,8
W1,91,gender,1.0808132749535218,0.5150687429528644,37,5
W1,91,religion,0.32007443908818584,0.5150687429528644,37,5
W1,91,marital,1.4288563836129624,0.5150687429528644,37,5
W1,91,income,1.4374752429240079,0.5150687429528644,37,5
W1,91,age_bin,0.49440862185401774,0.5150687429528644,37,5
W1,91,edu_bin,0.49174643496956155,0.5150687429528644,37,5
W1,92,gender,1.0588257073269651,0.346186420715221,82,6
W1,92,religion,0.5776022668157548,0.346186420715221,82,6
W1,92,marital,1.4096107994664617,0.346186420715221,82,6
W1,92,indig,1.0041401453405614,0.346186420715221,82,6
W1,92,income,0.49907068305705204,0.346186420715221,82,6
W1,92,age_bin,0.3423210336701677,0.346186420715221,82,6
W1,92,edu_bin,0.8057775097226129,0.346186420715221,82,6
W1,93,gender,0.8163766293283232,0.22679813425662287,67,7
W1,93,religion,0.059667851182552974,0.22679813425662287,67,7
W1,93,marital,0.6635232012069842,0.22679813425662287,67,7
W1,93,income,0.4579522313936869,0.22679813425662287,67,7
W1,93,age_bin,0.7241913468706717,0.22679813425662287,67,7
W1,93,edu_bin,0.3774191142989272,0.22679813425662287,67,7
W1,94,gender,0.902088383925332,0.28413840869279927,31,4
W1,94,religion,0.44963203498692933,0.28413840869279927,31,4
W1,94,marital,0.5605408501255593,0.28413840869279927,31,4
W1,94,income,0.5654513060065813,0.28413840869279927,31,4
W1,94,age_bin,0.6051006466878661,0.28413840869279927,31,4
W1,94,edu_bin,0.31898467574450534,0.28413840869279927,31,4
W1,95,gender,1.479381407400822,0.2161745544821425,83,5
W1,95,religion,0.39590126176898416,0.2161745544821425,83,5
W1,95,marital,1.0561269020590967,0.2161745544821425,83,5
W1,95,income,0.638652120591759,0.2161745544821425,83,5
W1,95,age_bin,0.5562742929578374,0.2161745544821425,83,5
W1,95,edu_bin,0.9338393819928572,0.2161745544821425,83,5
W1,96,gender,1.2319098143583744,0.46306399603887727,41,5
W1,96,religion,0.6531241438587566,0.46306399603887727,41,5
W1,96,marital,0.7812746296395165,0.46306399603887727,41,5
W1,96,income,0.43726467200201685,0.46306399603887727,41,5
W1,96,age_bin,0.39380790569705076,0.46306399603887727,41,5
W1,96,edu_bin,0.9894306511423311,0.46306399603887727,41,5
W1,97,gender,0.7723789443819378,0.09105182226021336,129,7
W1,97,marital,0.33593531104628127,0.09105182226021336,129,7
W1,97,indig,0.4934374062053342,0.09105182226021336,129,7
W1,97,income,1.1931059515542093,0.09105182226021336,129,7
W1,97,age_bin,0.3700679224005895,0.09105182226021336,129,7
W1,97,edu_bin,0.5632311946210736,0.09105182226021336,129,7
W1,98,gender,1.073013259178182,0.2830857856506268,48,5
W1,98,religion,0.27481911681094257,0.2830857856506268,48,5
W1,98,marital,0.32001104845234296,0.2830857856506268,48,5
W1,98,income,0.9035681438916681,0.2830857856506268,48,5
W1,98,age_bin,0.9898433758084941,0.2830857856506268,48,5
W1,98,edu_bin,0.5535575603098573,0.2830857856506268,48,5
W1,99,gender,0.3140106428724437,0.2592799888648243,52,6
W1,99,religion,0.3474249688099323,0.2592799888648243,52,6
W1,99,marital,0.9113097736348744,0.2592799888648243,52,6
W1,99,income,0.812049265075511,0.2592799888648243,52,6
W1,99,age_bin,0.6031310746780844,0.2592799888648243,52,6
W1,99,edu_bin,0.7204336687425551,0.2592799888648243,52,6
W1,100,gender,0.5289059273399686,0.23761925777577186,47,5
W1,100,marital,0.4406642097028877,0.23761925777577186,47,5
W1,100,indig,0.911654395384765,0.23761925777577186,47,5
W1,100,income,0.5110967177731638,0.23761925777577186,47,5
W1,100,age_bin,1.3046843046027707,0.23761925777577186,47,5
W1,100,edu_bin,0.47591238881581543,0.23761925777577186,47,5
W1,101,gender,0.3182331507173108,0.18905086986081332,71,4
W1,101,religion,0.8122916480562041,0.18905086986081332,71,4
W1,101,marital,0.7469047927556888,0.18905086986081332,71,4
W1,101,income,1.419429172754423,0.18905086986081332,71,4
W1,101,age_bin,0.3398822213112009,0.18905086986081332,71,4
W1,101,edu_bin,0.33839046137677026,0.18905086986081332,71,4
W1,102,gender,1.0388027460319782,0.4763100715839702,39,5
W1,102,religion,0.07809181453519484,0.4763100715839702,39,5
W1,102,marital,1.043351750437155,0.4763100715839702,39,5
W1,102,indig,0.9952074878519067,0.4763100715839702,39,5
W1,102,income,0.9155046558412392,0.4763100715839702,39,5
W1,102,age_bin,0.45069264961744326,0.4763100715839702,39,5
W1,102,edu_bin,0.5050574544163865,0.4763100715839702,39,5
W1,103,gender,1.1798777645340155,0.389457051153402,49,5
W1,103,religion,1.2245335874001904,0.389457051153402,49,5
W1,103,marital,0.5250998260859676,0.389457051153402,49,5
W1,103,indig,0.32622148838796833,0.389457051153402,49,5
W1,103,income,1.0359100774378323,0.389457051153402,49,5
W1,103,age_bin,0.20972937272226663,0.389457051153402,49,5
W1,103,edu_bin,0.6969262077817588,0.389457051153402,49,5
W1,104,gender,0.8208685968935803,0.08771387474143888,99,8
W1,104,marital,0.43504283637222113,0.08771387474143888,99,8
W1,104,income,1.7643020008944688,0.08771387474143888,99,8
W1,104,age_bin,0.7043905085575048,0.08771387474143888,99,8
W1,104,edu_bin,0.4383022573112652,0.08771387474143888,99,8
W1,105,gender,1.539065336909384,0.14406153594859605,101,7
W1,105,religion,0.6559635032194842,0.14406153594859605,101,7
W1,105,marital,0.5937336709626589,0.14406153594859605,101,7
W1,105,income,0.5391524985799335,0.14406153594859605,101,7
W1,105,age_bin,1.4154543226913487,0.14406153594859605,101,7
W1,105,edu_bin,0.9246400365084269,0.14406153594859605,101,7
W1,106,gender,1.148744623752963,0.33645878331313717,49,6
W1,106,religion,1.1085036041967422,0.33645878331313717,49,6
W1,106,marital,0.9711729503686115,0.33645878331313717,49,6
W1,106,income,0.8173185603934552,0.33645878331313717,49,6
W1,106,age_bin,0.44446260193161624,0.33645878331313717,49,6
W1,106,edu_bin,0.7042581272990176,0.33645878331313717,49,6
W1,107,gender,0.6585948082454415,0.22838663091919698,55,6
W1,107,religion,0.661325264184374,0.22838663091919698,55,6
W1,107,marital,0.7082469140658002,0.22838663091919698,55,6
W1,107,indig,0.5323831018127012,0.22838663091919698,55,6
W1,107,income,1.2097643141021248,0.22838663091919698,55,6
W1,107,age_bin,0.7888810063070221,0.22838663091919698,55,6
W1,107,edu_bin,0.34064720990713565,0.22838663091919698,55,6
W1,108,gender,0.5851451714781335,0.2756184913848131,58,7
W1,108,marital,0.4935576892571875,0.2756184913848131,58,7
W1,108,indig,0.3989051223732701,0.2756184913848131,58,7
W1,108,income,1.3618216397281562,0.2756184913848131,58,7
W1,108,age_bin,0.9342941145501626,0.2756184913848131,58,7
W1,108,edu_bin,0.6992962382594988,0.2756184913848131,58,7
W1,109,gender,0.7506720165102573,0.2885860236221617,80,6
W1,109,religion,0.5825489324818995,0.2885860236221617,80,6
W1,109,marital,0.8219065820542596,0.2885860236221617,80,6
W1,109,indig,0.6665767941584669,0.2885860236221617,80,6
W1,109,income,0.4747262434849549,0.2885860236221617,80,6
W1,109,age_bin,0.4992747141407804,0.2885860236221617,80,6
W1,109,edu_bin,0.2858207018598729,0.2885860236221617,80,6
W1,110,gender,1.155187680747762,0.23480616201867377,37,4
W1,110,marital,0.8086087107404315,0.23480616201867377,37,4
W1,110,income,0.32353085542898574,0.23480616201867377,37,4
W1,110,age_bin,0.5967758184249226,0.23480616201867377,37,4
W1,110,edu_bin,0.5736150818371588,0.23480616201867377,37,4
W1,111,gender,1.4492187027523467,0.14982934945272186,140,7
W1,111,religion,0.7582883292873923,0.14982934945272186,140,7
W1,111,marital,0.7304735466643519,0.14982934945272186,140,7
W1,111,indig,0.18231203023662462,0.14982934945272186,140,7
W1,111,income,0.7765129569360462,0.14982934945272186,140,7
W1,111,age_bin,0.5453684533141407,0.14982934945272186,140,7
W1,111,edu_bin,0.5242712921947268,0.14982934945272186,140,7
W1,112,gender,1.728450253819365,0.29707249215754405,72,5
W1,112,religion,0.8517986696441304,0.29707249215754405,72,5
W1,112,marital,1.847120934272123,0.29707249215754405,72,5
W1,112,indig,0.491707831979042,0.29707249215754405,72,5
W1,112,income,1.423538869189225,0.29707249215754405,72,5
W1,112,age_bin,0.555255624403616,0.29707249215754405,72,5
W1,112,edu_bin,1.7588089947117462,0.29707249215754405,72,5
W1,113,gender,0.8815388488425313,0.2117121297681651,51,4
W1,113,religion,0.22745814618809568,0.2117121297681651,51,4
W1,113,marital,0.26704567316684447,0.2117121297681651,51,4
W1,113,indig,0.4483701169558362,0.2117121297681651,51,4
W1,113,income,0.178973753126749,0.2117121297681651,51,4
W1,113,age_bin,0.6845118366255211,0.2117121297681651,51,4
W1,113,edu_bin,0.6530997903189111,0.2117121297681651,51,4
W1,114,gender,1.375636798148584,0.2947183955280417,77,7
W1,114,religion,0.5372715297556926,0.2947183955280417,77,7
W1,114,marital,0.5806435806418893,0.2947183955280417,77,7
W1,114,indig,0.5489778495590056,0.2947183955280417,77,7
W1,114,income,1.3279808491424496,0.2947183955280417,77,7
W1,114,age_bin,0.863246837765946,0.2947183955280417,77,7
W1,114,edu_bin,1.1125399409587213,0.2947183955280417,77,7
W1,115,gender,0.9170010537352438,0.09519709296963641,263,9
W1,115,religion,1.1075922716263609,0.09519709296963641,263,9
W1,115,marital,0.7799834898889197,0.09519709296963641,263,9
W1,115,indig,0.17537792606393618,0.09519709296963641,263,9
W1,115,income,0.5037448388710913,0.09519709296963641,263,9
W1,115,age_bin,0.8269332799313307,0.09519709296963641,263,9
W1,115,edu_bin,1.0533844058017288,0.09519709296963641,263,9
W1,116,gender,1.0115798093246022,0.3774783341947283,53,6
W1,116,religion,0.4156960583616936,0.3774783341947283,53,6
W1,116,marital,0.7207302176003391,0.3774783341947283,53,6
W1,116,income,1.4191156386857224,0.3774783341947283,53,6
W1,116,age_bin,0.44512446969271663,0.3774783341947283,53,6
W1,116,edu_bin,0.5653350385090576,0.3774783341947283,53,6
W1,117,gender,1.1104541962314167,0.2163666921105254,71,5
W1,117,religion,0.7529904033878085,0.2163666921105254,71,5
W1,117,marital,0.43614882046235626,0.2163666921105254,71,5
W1,117,income,0.6071024784982677,0.2163666921105254,71,5
W1,117,age_bin,0.49931226690838915,0.2163666921105254,71,5
W1,117,edu_bin,0.8933683664537126,0.2163666921105254,71,5
W1,118,gender,0.3339830947183326,0.17276208132538773,144,8
W1,118,religion,0.4973577933975136,0.17276208132538773,144,8
W1,118,marital,0.994647812813291,0.17276208132538773,144,8
W1,118,income,1.3317749828186771,0.17276208132538773,144,8
W1,118,age_bin,0.8950371626303716,0.17276208132538773,144,8
W1,118,edu_bin,0.6920652250116218,0.17276208132538773,144,8
W1,119,gender,0.9679132960958904,0.33572095081465714,48,6
W1,119,religion,0.4489836750279759,0.33572095081465714,48,6
W1,119,marital,1.1766747322659203,0.33572095081465714,48,6
W1,119,income,1.277417670304309,0.33572095081465714,48,6
W1,119,age_bin,0.6823286683768895,0.33572095081465714,48,6
W1,119,edu_bin,0.4530822686980865,0.33572095081465714,48,6
W1,120,gender,1.6623434576322231,0.3167309060880428,71,5
W1,120,religion,0.47979583001763215,0.3167309060880428,71,5
W1,120,marital,1.1996291362351377,0.3167309060880428,71,5
W1,120,indig,0.3072389998408301,0.3167309060880428,71,5
W1,120,income,1.0776552403552426,0.3167309060880428,71,5
W1,120,age_bin,0.5576415374887779,0.3167309060880428,71,5
W1,120,edu_bin,0.8824280510172949,0.3167309060880428,71,5
W1,121,gender,1.1350153586364002,0.22257680462375784,119,8
W1,121,religion,0.5586023970792469,0.22257680462375784,119,8
W1,121,marital,1.0103076035839338,0.22257680462375784,119,8
W1,121,indig,1.6739986433996166,0.22257680462375784,119,8
W1,121,income,0.28105922439247394,0.22257680462375784,119,8
W1,121,age_bin,0.5068177488330601,0.22257680462375784,119,8
W1,121,edu_bin,0.5539438991119787,0.22257680462375784,119,8
W1,122,gender,1.8178753642997596,0.22331422583457272,55,5
W1,122,religion,0.3211934752800762,0.22331422583457272,55,5
W1,122,marital,0.31725813974991174,0.22331422583457272,55,5
W1,122,income,0.8638049268113902,0.22331422583457272,55,5
W1,122,age_bin,0.28928339165810385,0.22331422583457272,55,5
W1,122,edu_bin,1.0050419084505595,0.22331422583457272,55,5
W1,123,gender,0.5834695011660056,0.22525046103910096,73,5
W1,123,religion,0.5647289682277269,0.22525046103910096,73,5
W1,123,marital,0.5908442075087262,0.22525046103910096,73,5
W1,123,income,0.5917646760730331,0.22525046103910096,73,5
W1,123,age_bin,0.6173269399847663,0.22525046103910096,73,5
W1,123,edu_bin,0.903431022268479,0.22525046103910096,73,5
W1,124,gender,1.7680241900153855,0.08885165677926155,322,12
W1,124,religion,0.47664706587841355,0.08885165677926155,322,12
W1,124,marital,1.077164372064483,0.08885165677926155,322,12
W1,124,income,0.8704261579975815,0.08885165677926155,322,12
W1,124,age_bin,0.727795510985304,0.08885165677926155,322,12
W1,124,edu_bin,0.7049809593187503,0.08885165677926155,322,12
W1,125,gender,1.0816936192709776,0.28007735141636136,76,6
W1,125,religion,0.8811669296468865,0.28007735141636136,76,6
W1,125,marital,0.2743175388508487,0.28007735141636136,76,6
W1,125,income,0.2725178023730895,0.28007735141636136,76,6
W1,125,age_bin,0.23512512199584112,0.28007735141636136,76,6
W1,125,edu_bin,0.7372910114804371,0.28007735141636136,76,6
W1,126,gender,1.376559159034864,0.322854256990613,62,5
W1,126,marital,0.6727631735752352,0.322854256990613,62,5
W1,126,indig,0.49285804948732087,0.322854256990613,62,5
W1,126,income,0.398566208853071,0.322854256990613,62,5
W1,126,age_bin,0.48232089635808617,0.322854256990613,62,5
W1,126,edu_bin,0.825184131830439,0.322854256990613,62,5
W1,127,gender,0.5216962460654694,0.15880780132862504,164,7
W1,127,religion,1.0958107814632767,0.15880780132862504,164,7
W1,127,marital,0.570016061187684,0.15880780132862504,164,7
W1,127,indig,0.41436773736215443,0.15880780132862504,164,7
W1,127,income,1.4275899917469166,0.15880780132862504,164,7
W1,127,age_bin,0.6907288830086831,0.15880780132862504,164,7
W1,127,edu_bin,1.6959406394473888,0.15880780132862504,164,7
W1,128,gender,1.1768586208316203,0.142771780911225,180,9
W1,128,religion,0.3074848750762507,0.142771780911225,180,9
W1,128,marital,0.7489518882225661,0.142771780911225,180,9
W1,128,indig,0.49439645618729955,0.142771780911225,180,9
W1,128,income,0.8011361359691239,0.142771780911225,180,9
W1,128,age_bin,0.9409074563322462,0.142771780911225,180,9
W1,128,edu_bin,0.6873509015742442,0.142771780911225,180,9
W1,129,gender,0.5305586715385668,0.16127108387621591,42,5
W1,129,religion,0.2507833204870125,0.16127108387621591,42,5
W1,129,marital,0.48729501361816396,0.16127108387621591,42,5
W1,129,income,0.5982509809595412,0.16127108387621591,42,5
W1,129,age_bin,0.35581328964780534,0.16127108387621591,42,5
W1,129,edu_bin,0.6444468354915699,0.16127108387621591,42,5
W1,130,gender,1.3420800806931197,0.2350576581837035,57,6
W1,130,marital,1.044243977129067,0.2350576581837035,57,6
W1,130,income,0.47811335974356656,0.2350576581837035,57,6
W1,130,age_bin,0.39923240592420567,0.2350576581837035,57,6
W1,130,edu_bin,0.5857563392170275,0.2350576581837035,57,6
W1,131,gender,0.8405870547296531,0.26527688022935714,54,6
W1,131,marital,1.5699509164275083,0.26527688022935714,54,6
W1,131,indig,0.9211751888750498,0.26527688022935714,54,6
W1,131,income,0.6792128231837494,0.26527688022935714,54,6
W1,131,age_bin,0.4802428540506555,0.26527688022935714,54,6
W1,131,edu_bin,0.9246531137175695,0.26527688022935714,54,6
W1,132,gender,0.5863491144313382,0.16114257231952867,81,6
W1,132,religion,0.7926392192436686,0.16114257231952867,81,6
W1,132,marital,1.3599230860525022,0.16114257231952867,81,6
W1,132,income,0.6511138159373085,0.16114257231952867,81,6
W1,132,age_bin,0.5512033290102137,0.16114257231952867,81,6
W1,132,edu_bin,0.48631051003230497,0.16114257231952867,81,6
W1,133,gender,1.9536024523851692,0.27677850039794494,114,7
W1,133,marital,1.0167093317993505,0.27677850039794494,114,7
W1,133,indig,0.4453925242762222,0.27677850039794494,114,7
W1,133,income,0.5664509963783851,0.27677850039794494,114,7
W1,133,age_bin,0.7057929430793668,0.27677850039794494,114,7
W1,133,edu_bin,0.5501794751767349,0.27677850039794494,114,7
W1,134,gender,0.6676861018436528,0.28672062023681577,66,6
W1,134,religion,0.3800668521550467,0.28672062023681577,66,6
W1,134,marital,0.6146550747389498,0.28672062023681577,66,6
W1,134,income,0.6359248523252654,0.28672062023681577,66,6
W1,134,age_bin,1.4622999147865006,0.28672062023681577,66,6
W1,134,edu_bin,1.4896949276918345,0.28672062023681577,66,6
W1,135,gender,1.304517011530177,0.17643012568249883,109,6
W1,135,marital,1.0107288058152366,0.17643012568249883,109,6
W1,135,income,0.4646762760537028,0.17643012568249883,109,6
W1,135,age_bin,0.8327878037920269,0.17643012568249883,109,6
W1,135,edu_bin,1.0971375314953127,0.17643012568249883,109,6
W1,136,gender,0.9580575346502653,0.1756889072725547,146,9
W1,136,religion,0.4096839993805983,0.1756889072725547,146,9
W1,136,marital,0.7513309259058089,0.1756889072725547,146,9
W1,136,income,0.5693979724060565,0.1756889072725547,146,9
W1,136,age_bin,1.3966849135968336,0.1756889072725547,146,9
W1,136,edu_bin,1.181114379995695,0.1756889072725547,146,9
W1,137,gender,0.7521653877396675,0.28585979165901365,66,6
W1,137,marital,0.47925942921870635,0.28585979165901365,66,6
W1,137,indig,0.43446452142337705,0.28585979165901365,66,6
W1,137,income,0.5579102209337932,0.28585979165901365,66,6
W1,137,age_bin,0.3944229629300392,0.28585979165901365,66,6
W1,137,edu_bin,0.18957747325017998,0.28585979165901365,66,6
W1,138,gender,1.4029421247977942,0.23572118882136317,53,5
W1,138,religion,0.8402370855454202,0.23572118882136317,53,5
W1,138,marital,0.4499174104648508,0.23572118882136317,53,5
W1,138,income,0.3927192259150686,0.23572118882136317,53,5
W1,138,age_bin,0.7557505873722778,0.23572118882136317,53,5
W1,138,edu_bin,0.6485963350283496,0.23572118882136317,53,5
W1,139,gender,1.8183146023683978,0.23651739419680073,82,6
W1,139,religion,1.3951433348908446,0.23651739419680073,82,6
W1,139,marital,1.1089482153129748,0.23651739419680073,82,6
W1,139,indig,0.43349572026827027,0.23651739419680073,82,6
W1,139,income,0.5304658138172227,0.23651739419680073,82,6
W1,139,age_bin,0.7282406059743621,0.23651739419680073,82,6
W1,139,edu_bin,0.9344937611531884,0.23651739419680073,82,6
W1,140,gender,0.9409439826872364,0.6086356754280164,47,6
W1,140,religion,0.673435882869355,0.6086356754280164,47,6
W1,140,marital,0.9624159688146209,0.6086356754280164,47,6
W1,140,indig,0.7910319977217101,0.6086356754280164,47,6
W1,140,income,1.2824545994897347,0.6086356754280164,47,6
W1,140,age_bin,0.9485086828018917,0.6086356754280164,47,6
W1,140,edu_bin,0.8883991852677549,0.6086356754280164,47,6
W1,141,gender,0.9215171794986927,0.1657220877318457,109,6
W1,141,religion,0.6618916336097914,0.1657220877318457,109,6
W1,141,marital,0.588530738579494,0.1657220877318457,109,6
W1,141,indig,0.6908915500730894,0.1657220877318457,109,6
W1,141,income,1.1009360480755224,0.1657220877318457,109,6
W1,141,age_bin,0.5593746885926347,0.1657220877318457,109,6
W1,141,edu_bin,0.5202952490047358,0.1657220877318457,109,6
W1,142,gender,0.7119801494925619,0.17712623474871536,228,8
W1,142,religion,1.4304006750339,0.17712623474871536,228,8
W1,142,marital,1.0328202049785893,0.17712623474871536,228,8
W1,142,indig,0.2440268772598319,0.17712623474871536,228,8
W1,142,income,0.5643073836413742,0.17712623474871536,228,8
W1,142,age_bin,0.39248065603369175,0.17712623474871536,228,8
W1,142,edu_bin,0.7175193378594282,0.17712623474871536,228,8
W1,143,gender,0.9648033427971405,0.2986880031125917,76,6
W1,143,religion,0.9197581944086498,0.2986880031125917,76,6
W1,143,marital,0.9785385280638277,0.2986880031125917,76,6
W1,143,income,0.35054001694556824,0.2986880031125917,76,6
W1,143,age_bin,0.35727491692230995,0.2986880031125917,76,6
W1,143,edu_bin,0.5234492069543898,0.2986880031125917,76,6
W1,144,gender,1.7243645120347944,0.21092673029880726,178,9
W1,144,religion,0.5799863337395877,0.21092673029880726,178,9
W1,144,marital,0.7759148301368655,0.21092673029880726,178,9
W1,144,indig,0.4737849685999309,0.21092673029880726,178,9
W1,144,income,1.0104891804657528,0.21092673029880726,178,9
W1,144,age_bin,0.8355528426876262,0.21092673029880726,178,9
W1,144,edu_bin,1.0074412858097186,0.21092673029880726,178,9
W1,145,gender,0.8245239325005492,0.23246884832696235,66,6
W1,145,religion,0.5263072702842928,0.23246884832696235,66,6
W1,145,marital,0.6285380643686361,0.23246884832696235,66,6
W1,145,indig,0.481830582033611,0.23246884832696235,66,6
W1,145,income,0.8662425849715489,0.23246884832696235,66,6
W1,145,age_bin,0.2793164896286361,0.23246884832696235,66,6
W1,145,edu_bin,1.0735416573879517,0.23246884832696235,66,6
W1,146,gender,1.2349705316661912,0.2414059111553788,91,8
W1,146,religion,0.5817596837620372,0.2414059111553788,91,8
W1,146,marital,0.8926103289130759,0.2414059111553788,91,8
W1,146,income,0.8308905984532915,0.2414059111553788,91,8
W1,146,age_bin,0.41695307855155017,0.2414059111553788,91,8
W1,146,edu_bin,0.6814936415827846,0.2414059111553788,91,8
W1,147,gender,0.9802620846484003,0.09484493677567507,342,9
W1,147,religion,1.0856386776896163,0.09484493677567507,342,9
W1,147,marital,0.7577930095479396,0.09484493677567507,342,9
W1,147,indig,0.7482867074445632,0.09484493677567507,342,9
W1,147,income,0.6281187290549319,0.09484493677567507,342,9
W1,147,age_bin,0.5598384613721568,0.09484493677567507,342,9
W1,147,edu_bin,0.4382287307005962,0.09484493677567507,342,9
W1,148,gender,1.0328763192853516,0.47783428960772345,32,4
W1,148,religion,0.826759566289407,0.47783428960772345,32,4
W1,148,marital,1.0714568669247708,0.47783428960772345,32,4
W1,148,indig,1.0593027058050257,0.47783428960772345,32,4
W1,148,income,0.37084203450518705,0.47783428960772345,32,4
W1,148,age_bin,0.3151065054237218,0.47783428960772345,32,4
W1,148,edu_bin,0.0994550960831583,0.47783428960772345,32,4
W1,149,gender,1.1074853825248887,0.3344079615319072,71,6
W1,149,religion,0.4780844126625463,0.3344079615319072,71,6
W1,149,marital,1.4959201351553015,0.3344079615319072,71,6
W1,149,indig,0.3897701960176484,0.3344079615319072,71,6
W1,149,income,0.8232274927482074,0.3344079615319072,71,6
W1,149,age_bin,1.2785737257156118,0.3344079615319072,71,6
W1,149,edu_bin,0.5399209437281344,0.3344079615319072,71,6
W1,150,gender,1.2640151299927558,0.13826999952260288,183,7
W1,150,religion,0.8744277582659027,0.13826999952260288,183,7
W1,150,marital,1.7995402669530933,0.13826999952260288,183,7
W1,150,indig,0.2908154884890988,0.13826999952260288,183,7
W1,150,income,0.5103872232852021,0.13826999952260288,183,7
W1,150,age_bin,0.5721435247691714,0.13826999952260288,183,7
W1,150,edu_bin,0.8932304422586914,0.13826999952260288,183,7
W1,151,gender,0.5914501499027783,0.40343239452031177,43,5
W1,151,religion,0.6368029763002837,0.40343239452031177,43,5
W1,151,marital,0.8219336780980414,0.40343239452031177,43,5
W1,151,income,0.8022948646164415,0.40343239452031177,43,5
W1,151,age_bin,1.0705377833325849,0.40343239452031177,43,5
W1,151,edu_bin,0.5887852545661952,0.40343239452031177,43,5
W1,152,gender,0.8821055095516617,0.15471202384054428,113,6
W1,152,religion,0.5731926683601544,0.15471202384054428,113,6
W1,152,marital,1.000345209202558,0.15471202384054428,113,6
W1,152,indig,1.4031769440122857,0.15471202384054428,113,6
W1,152,income,0.9365639923005178,0.15471202384054428,113,6
W1,152,age_bin,0.3266102020183962,0.15471202384054428,113,6
W1,152,edu_bin,0.49519154660833453,0.15471202384054428,113,6
W1,153,gender,1.5898388251092628,0.36051132398228425,76,6
W1,153,religion,0.8222644289601967,0.36051132398228425,76,6
W1,153,marital,0.7788041968846423,0.36051132398228425,76,6
W1,153,indig,0.5575943292119139,0.36051132398228425,76,6
W1,153,income,1.5180014900818477,0.36051132398228425,76,6
W1,153,age_bin,0.41601661263793877,0.36051132398228425,76,6
W1,153,edu_bin,1.3358148440940538,0.36051132398228425,76,6
W1,154,gender,0.9904774371487645,0.19874803082758097,83,7
W1,154,religion,0.6047038695523497,0.19874803082758097,83,7
W1,154,marital,0.8818609939883758,0.19874803082758097,83,7
W1,154,income,0.5774583407746672,0.19874803082758097,83,7
W1,154,age_bin,0.7028595729791597,0.19874803082758097,83,7
W1,154,edu_bin,0.3260337276558215,0.19874803082758097,83,7
W1,155,gender,1.0114586498781757,0.27952759654798087,56,5
W1,155,religion,0.39967271394872683,0.27952759654798087,56,5
W1,155,marital,0.5475329163324576,0.27952759654798087,56,5
W1,155,indig,2.393128698023838,0.27952759654798087,56,5
W1,155,income,1.0202312116603394,0.27952759654798087,56,5
W1,155,age_bin,1.2589601295208561,0.27952759654798087,56,5
W1,155,edu_bin,0.9301768748650532,0.27952759654798087,56,5
W1,157,gender,0.957514256972026,0.23628555590644817,102,6
W1,157,religion,0.8362677167262486,0.23628555590644817,102,6
W1,157,marital,0.6389720582628069,0.23628555590644817,102,6
W1,157,indig,0.13254632162046925,0.23628555590644817,102,6
W1,157,income,0.788063333031867,0.23628555590644817,102,6
W1,157,age_bin,1.3871707573411334,0.23628555590644817,102,6
W1,157,edu_bin,0.8720390811389251,0.23628555590644817,102,6
W1,158,gender,1.5269624760222915,0.263420217629594,67,5
W1,158,religion,0.5242104994940118,0.263420217629594,67,5
W1,158,marital,1.4558202487387777,0.263420217629594,67,5
W1,158,income,1.6232884369680776,0.263420217629594,67,5
W1,158,age_bin,0.2833358474922418,0.263420217629594,67,5
W1,158,edu_bin,0.30982433802919385,0.263420217629594,67,5
W1,159,gender,0.8761381555832423,0.31488330351673244,77,7
W1,159,religion,0.8735937263780067,0.31488330351673244,77,7
W1,159,marital,1.3308318089767892,0.31488330351673244,77,7
W1,159,indig,0.9124019296612296,0.31488330351673244,77,7
W1,159,income,0.9992298998467511,0.31488330351673244,77,7
W1,159,age_bin,0.9353217584851679,0.31488330351673244,77,7
W1,159,edu_bin,0.5297937915118321,0.31488330351673244,77,7
W1,160,gender,1.1671762952176552,0.2597380578963967,73,6
W1,160,religion,0.5031354524397241,0.2597380578963967,73,6
W1,160,marital,1.0592374731154226,0.2597380578963967,73,6
W1,160,income,0.5685501063685043,0.2597380578963967,73,6
W1,160,age_bin,0.6128047348603614,0.2597380578963967,73,6
W1,160,edu_bin,0.5494691532241984,0.2597380578963967,73,6
W1,161,gender,1.3136379768581052,0.22479719885654748,68,5
W1,161,religion,0.39465278990123814,0.22479719885654748,68,5
W1,161,marital,0.9047625627923669,0.22479719885654748,68,5
W1,161,income,1.1200285438467787,0.22479719885654748,68,5
W1,161,age_bin,0.6149125036892673,0.22479719885654748,68,5
W1,161,edu_bin,0.8727574783065369,0.22479719885654748,68,5
W1,162,gender,0.3625267556490534,0.15660182270089262,138,6
W1,162,religion,0.5433245716715381,0.15660182270089262,138,6
W1,162,marital,0.7307366529531537,0.15660182270089262,138,6
W1,162,indig,0.9636433708154454,0.15660182270089262,138,6
W1,162,income,0.9973262380827228,0.15660182270089262,138,6
W1,162,age_bin,0.7341130511823464,0.15660182270089262,138,6
W1,162,edu_bin,1.096154642570863,0.15660182270089262,138,6
W1,163,gender,1.3433542628022686,0.28453911896020057,46,5
W1,163,religion,0.46921116480054437,0.28453911896020057,46,5
W1,163,marital,1.0169034957187102,0.28453911896020057,46,5
W1,163,indig,0.14216476392202915,0.28453911896020057,46,5
W1,163,income,0.7507401385659462,0.28453911896020057,46,5
W1,163,age_bin,0.4468723406234237,0.28453911896020057,46,5
W1,163,edu_bin,0.35673731263908953,0.28453911896020057,46,5
W1,164,gender,0.910625464627003,0.23141908200399153,42,4
W1,164,marital,0.6051032433341947,0.23141908200399153,42,4
W1,164,indig,0.5440521333704734,0.23141908200399153,42,4
W1,164,income,0.44465394753056414,0.23141908200399153,42,4
W1,164,age_bin,0.701160466830039,0.23141908200399153,42,4
W1,164,edu_bin,1.0487086076417929,0.23141908200399153,42,4
W1,165,gender,0.794438198913906,0.11069154510048185,245,10
W1,165,religion,0.6220996173069618,0.11069154510048185,245,10
W1,165,marital,1.2616085269934338,0.11069154510048185,245,10
W1,165,indig,0.4863681726849347,0.11069154510048185,245,10
W1,165,income,0.5159842571915538,0.11069154510048185,245,10
W1,165,age_bin,0.9461072428555867,0.11069154510048185,245,10
W1,165,edu_bin,1.1533595900796845,0.11069154510048185,245,10
W1,166,gender,2.015841001893428,0.09715666839716941,195,7
W1,166,religion,1.2984232602039691,0.09715666839716941,195,7
W1,166,marital,1.2666680584083685,0.09715666839716941,195,7
W1,166,indig,1.9738826636336002,0.09715666839716941,195,7
W1,166,income,0.6230083814749672,0.09715666839716941,195,7
W1,166,age_bin,0.7919332217572173,0.09715666839716941,195,7
W1,167,gender,2.2944117510922237,0.2828305327211259,50,3
W1,167,religion,0.497156698517903,0.2828305327211259,50,3
W1,167,marital,0.6087141461826706,0.2828305327211259,50,3
W1,167,income,1.3048781906483637,0.2828305327211259,50,3
W1,167,age_bin,0.9914661867749166,0.2828305327211259,50,3
W1,167,edu_bin,0.2990684488670344,0.2828305327211259,50,3
W1,168,gender,1.0119511925217668,0.16523616660963814,203,9
W1,168,religion,0.7488262437757865,0.16523616660963814,203,9
W1,168,marital,1.9572217612087643,0.16523616660963814,203,9
W1,168,income,0.5434770863816742,0.16523616660963814,203,9
W1,168,age_bin,0.9872590744324616,0.16523616660963814,203,9
W1,168,edu_bin,0.679936860482761,0.16523616660963814,203,9
W1,169,gender,0.5233323842313201,0.11081386185950892,165,7
W1,169,religion,0.6090966866141081,0.11081386185950892,165,7
W1,169,marital,1.4653829177088953,0.11081386185950892,165,7
W1,169,income,1.032779031874912,0.11081386185950892,165,7
W1,169,age_bin,0.37997378897567363,0.11081386185950892,165,7
W1,169,edu_bin,0.43593847002688696,0.11081386185950892,165,7
W1,170,gender,1.0099937166241129,0.1746447622087044,86,6
W1,170,religion,0.44155726489501496,0.1746447622087044,86,6
W1,170,marital,0.7675717614372893,0.1746447622087044,86,6
W1,170,indig,0.31949506855331816,0.1746447622087044,86,6
W1,170,income,1.2277370091175177,0.1746447622087044,86,6
W1,170,age_bin,0.8026289678745342,0.1746447622087044,86,6
W1,170,edu_bin,0.7206031995547735,0.1746447622087044,86,6
W1,171,gender,1.5294762065616863,0.16209497075453938,233,8
W1,171,religion,0.9675269838376187,0.16209497075453938,233,8
W1,171,marital,0.9754285028720963,0.16209497075453938,233,8
W1,171,indig,0.5183030790936819,0.16209497075453938,233,8
W1,171,income,1.4264333905111226,0.16209497075453938,233,8
W1,171,age_bin,2.1699636528228425,0.16209497075453938,233,8
W1,171,edu_bin,0.7338538743903031,0.16209497075453938,233,8
W1,172,gender,1.8000930495561043,0.41954965437151304,60,5
W1,172,religion,1.1677197383850504,0.41954965437151304,60,5
W1,172,marital,0.7899449527023095,0.41954965437151304,60,5
W1,172,income,1.4659804411693957,0.41954965437151304,60,5
W1,172,age_bin,0.4787899216070299,0.41954965437151304,60,5
W1,172,edu_bin,0.6529823775426491,0.41954965437151304,60,5
W1,173,gender,0.4711137742489534,0.16234729486360422,112,7
W1,173,religion,0.5822783176627314,0.16234729486360422,112,7
W1,173,marital,0.9775931503446321,0.16234729486360422,112,7
W1,173,indig,0.23205565077529736,0.16234729486360422,112,7
W1,173,income,1.0438040272687175,0.16234729486360422,112,7
W1,173,age_bin,0.5920668589520142,0.16234729486360422,112,7
W1,173,edu_bin,0.36434364249555506,0.16234729486360422,112,7
W1,174,gender,1.1670045641511626,0.4396770872860343,32,4
W1,174,religion,0.8760924258934221,0.4396770872860343,32,4
W1,174,marital,0.38359622179114816,0.4396770872860343,32,4
W1,174,income,1.2662155787280518,0.4396770872860343,32,4
W1,174,age_bin,0.6393924619026803,0.4396770872860343,32,4
W1,174,edu_bin,0.8037348694032487,0.4396770872860343,32,4
W1,175,gender,1.6964171594914303,0.38182737503802966,83,7
W1,175,religion,0.7721752780992386,0.38182737503802966,83,7
W1,175,marital,1.4298094286951466,0.38182737503802966,83,7
W1,175,income,1.1991818018876763,0.38182737503802966,83,7
W1,175,age_bin,0.8377234748036071,0.38182737503802966,83,7
W1,175,edu_bin,0.542908746722499,0.38182737503802966,83,7
W1,176,gender,1.150332853986591,0.5510240237014814,42,4
W1,176,religion,0.959636549137083,0.5510240237014814,42,4
W1,176,marital,1.4649219095834594,0.5510240237014814,42,4
W1,176,indig,0.673632576138709,0.5510240237014814,42,4
W1,176,income,1.1999957496042775,0.5510240237014814,42,4
W1,176,age_bin,1.1792630425398192,0.5510240237014814,42,4
W1,176,edu_bin,0.36272551706481393,0.5510240237014814,42,4
W3,1,gender,0.9510762268190573,0.12731033728526808,62,5
W3,1,marital,0.6575942615704496,0.12731033728526808,62,5
W3,1,indig,0.9146032797082556,0.12731033728526808,62,5
W3,1,income,1.5603242828968076,0.12731033728526808,62,5
W3,1,age_bin,0.3326532103624313,0.12731033728526808,62,5
W3,1,edu_bin,0.4974913786234409,0.12731033728526808,62,5
W3,2,gender,0.5048831873971448,0.23707385572880868,50,4
W3,2,religion,0.5872979701120139,0.23707385572880868,50,4
W3,2,marital,0.7457238351884988,0.23707385572880868,50,4
W3,2,indig,0.3651744584163434,0.23707385572880868,50,4
W3,2,income,1.0757479168236443,0.23707385572880868,50,4
W3,2,age_bin,1.2584450335998816,0.23707385572880868,50,4
W3,2,edu_bin,0.9030718325884752,0.23707385572880868,50,4
W3,3,gender,0.3938937904095689,0.1510924268158017,201,11
W3,3,religion,0.6775091380235861,0.1510924268158017,201,11
W3,3,marital,0.48865893205934224,0.1510924268158017,201,11
W3,3,indig,0.33449685510877286,0.1510924268158017,201,11
W3,3,income,0.47434204628394483,0.1510924268158017,201,11
W3,3,age_bin,0.4525936517881338,0.1510924268158017,201,11
W3,3,edu_bin,0.5521734132745004,0.1510924268158017,201,11
W3,4,gender,0.7215035751461383,0.19293274796891258,141,7
W3,4,religion,0.7387106696706398,0.19293274796891258,141,7
W3,4,marital,0.4725252360642228,0.19293274796891258,141,7
W3,4,indig,0.24929656911836973,0.19293274796891258,141,7
W3,4,income,0.7194909306554111,0.19293274796891258,141,7
W3,4,age_bin,0.5668098729045562,0.19293274796891258,141,7
W3,4,edu_bin,0.3937321756970178,0.19293274796891258,141,7
W3,5,gender,0.7349178434717323,0.38589293514975065,45,5
W3,5,religion,0.28798270521694064,0.38589293514975065,45,5
W3,5,marital,0.9387979257181547,0.38589293514975065,45,5
W3,5,indig,0.2992917832337219,0.38589293514975065,45,5
W3,5,income,1.0609147993785963,0.38589293514975065,45,5
W3,5,age_bin,0.95057044137835,0.38589293514975065,45,5
W3,5,edu_bin,0.3433325639004648,0.38589293514975065,45,5
W3,6,gender,1.0366204092615399,0.179283166026584,90,7
W3,6,religion,0.5825892653001853,0.179283166026584,90,7
W3,6,marital,0.538413818606773,0.179283166026584,90,7
W3,6,income,0.7666445625277449,0.179283166026584,90,7
W3,6,age_bin,1.2804365507773876,0.179283166026584,90,7
W3,6,edu_bin,1.4225789560300897,0.179283166026584,90,7
W3,7,gender,0.8008382179571971,0.22437969178289152,102,6
W3,7,religion,0.8686956770910074,0.22437969178289152,102,6
W3,7,marital,0.7362926800489293,0.22437969178289152,102,6
W3,7,income,1.3624345513445066,0.22437969178289152,102,6
W3,7,age_bin,0.40969440140351066,0.22437969178289152,102,6
W3,7,edu_bin,0.5384711381872882,0.22437969178289152,102,6
W3,8,gender,0.5626297418506967,0.17539455902792433,65,5
W3,8,religion,0.6401745919582549,0.17539455902792433,65,5
W3,8,marital,1.5587527661234348,0.17539455902792433,65,5
W3,8,income,0.5792647871357824,0.17539455902792433,65,5
W3,8,age_bin,1.0511579010450125,0.17539455902792433,65,5
W3,8,edu_bin,0.48403375081555167,0.17539455902792433,65,5
W3,9,gender,1.1022069286973428,0.18085990183120915,91,7
W3,9,religion,0.7076173039042499,0.18085990183120915,91,7
W3,9,marital,0.7781918556570928,0.18085990183120915,91,7
W3,9,income,0.6302544677357317,0.18085990183120915,91,7
W3,9,age_bin,0.3613344667047934,0.18085990183120915,91,7
W3,9,edu_bin,0.9700559027645811,0.18085990183120915,91,7
W3,10,gender,0.8502937646575217,0.1445897095415567,88,7
W3,10,religion,0.36576148452553686,0.1445897095415567,88,7
W3,10,marital,0.49948166894874013,0.1445897095415567,88,7
W3,10,indig,0.8020351741854191,0.1445897095415567,88,7
W3,10,income,0.8303040116958854,0.1445897095415567,88,7
W3,10,age_bin,0.2554054113332654,0.1445897095415567,88,7
W3,10,edu_bin,0.34652128330876253,0.1445897095415567,88,7
W3,11,gender,0.5816397049081139,0.3144105835726987,85,6
W3,11,religion,0.7347983684552862,0.3144105835726987,85,6
W3,11,marital,0.5977825847524086,0.3144105835726987,85,6
W3,11,indig,1.328477795758492,0.3144105835726987,85,6
W3,11,income,1.5270074310342228,0.3144105835726987,85,6
W3,11,age_bin,1.3344945336001657,0.3144105835726987,85,6
W3,11,edu_bin,1.418942387061215,0.3144105835726987,85,6
W3,12,gender,1.7801495843767174,0.14214861085279973,236,9
W3,12,religion,0.7728450627628061,0.14214861085279973,236,9
W3,12,marital,1.5269452676449486,0.14214861085279973,236,9
W3,12,indig,1.4471578572511794,0.14214861085279973,236,9
W3,12,income,1.184461216196176,0.14214861085279973,236,9
W3,12,age_bin,0.8638475549396921,0.14214861085279973,236,9
W3,12,edu_bin,1.1471688144274828,0.14214861085279973,236,9
W3,13,gender,0.4149559877341715,0.32479786541232125,84,8
W3,13,religion,0.4588632890449352,0.32479786541232125,84,8
W3,13,marital,0.2781672991094241,0.32479786541232125,84,8
W3,13,indig,0.3580743381475237,0.32479786541232125,84,8
W3,13,income,0.3997886710296148,0.32479786541232125,84,8
W3,13,age_bin,0.696324736812224,0.32479786541232125,84,8
W3,13,edu_bin,0.49954421408635324,0.32479786541232125,84,8
W3,14,gender,0.435493326126507,0.13396359570894234,147,7
W3,14,religion,0.37237798842272474,0.13396359570894234,147,7
W3,14,marital,0.503552875812284,0.13396359570894234,147,7
W3,14,indig,0.46939059139889455,0.13396359570894234,147,7
W3,14,income,0.5641498109654842,0.13396359570894234,147,7
W3,14,age_bin,0.2581168952174375,0.13396359570894234,147,7
W3,14,edu_bin,0.5371173861845097,0.13396359570894234,147,7
W3,15,gender,0.27374870831263476,0.20786968232144565,50,4
W3,15,religion,0.4829950498038687,0.20786968232144565,50,4
W3,15,marital,0.26722541200951533,0.20786968232144565,50,4
W3,15,income,0.26820650147888525,0.20786968232144565,50,4
W3,15,age_bin,0.3268976301078584,0.20786968232144565,50,4
W3,15,edu_bin,0.3287327388083677,0.20786968232144565,50,4
W3,16,gender,0.96749124012389065,0.12254137601759096,116,5
W3,16,religion,0.5683907630804292,0.12254137601759096,116,5
W3,16,marital,0.36933343785694706,0.12254137601759096,116,5
W3,16,income,0.5222143868876553,0.12254137601759096,116,5
W3,16,age_bin,0.2136529415260522,0.12254137601759096,116,5
W3,16,edu_bin,0.42657794900327667,0.12254137601759096,116,5
W3,17,gender,0.8019369633092704,0.3548690302365304,65,6
W3,17,religion,0.4850304849870138,0.3548690302365304,65,6
W3,17,marital,0.8850245075171473,0.3548690302365304,65,6
W3,17,indig,0.6009825606114019,0.3548690302365304,65,6
W3,17,income,0.9197691772366887,0.3548690302365304,65,6
W3,17,age_bin,0.5750374850377514,0.3548690302365304,65,6
W3,17,edu_bin,0.4608039937929677,0.3548690302365304,65,6
W3,18,gender,0.35249480879110184,0.2336580620716463,76,7
W3,18,religion,0.4400050341773462,0.2336580620716463,76,7
W3,18,marital,0.37292248864876254,0.2336580620716463,76,7
W3,18,indig,0.5224968099175996,0.2336580620716463,76,7
W3,18,income,0.3620530286361005,0.2336580620716463,76,7
W3,18,age_bin,0.5566749072151258,0.2336580620716463,76,7
W3,18,edu_bin,0.3679999763104539,0.2336580620716463,76,7
W3,19,gender,1.072163753884212,0.12567372231153062,237,9
W3,19,religion,0.6162368332295888,0.12567372231153062,237,9
W3,19,marital,1.1731892177857757,0.12567372231153062,237,9
W3,19,indig,0.7945150287828405,0.12567372231153062,237,9
W3,19,income,0.791779655402331,0.12567372231153062,237,9
W3,19,age_bin,0.6867315807792848,0.12567372231153062,237,9
W3,19,edu_bin,0.8990321160633703,0.12567372231153062,237,9
W3,20,gender,0.7748831888207993,0.3448903137415561,34,4
W3,20,religion,0.696357765689182,0.3448903137415561,34,4
W3,20,marital,1.0259343410983375,0.3448903137415561,34,4
W3,20,income,1.0388189616428554,0.3448903137415561,34,4
W3,20,age_bin,0.3653331583179722,0.3448903137415561,34,4
W3,20,edu_bin,0.5101098637407998,0.3448903137415561,34,4
W3,21,gender,0.831923698429954,0.1910922803281152,113,8
W3,21,religion,0.416262095003693,0.1910922803281152,113,8
W3,21,marital,0.9438097740756156,0.1910922803281152,113,8
W3,21,indig,0.6994705505080513,0.1910922803281152,113,8
W3,21,income,1.3365455388438214,0.1910922803281152,113,8
W3,21,age_bin,0.3979252193881109,0.1910922803281152,113,8
W3,21,edu_bin,0.2757318874497015,0.1910922803281152,113,8
W3,22,gender,0.672709734001093,0.31561311410632653,73,6
W3,22,religion,0.4285536684718252,0.31561311410632653,73,6
W3,22,marital,0.88257832237882194,0.31561311410632653,73,6
W3,22,indig,0.4573422500419111,0.31561311410632653,73,6
W3,22,income,0.8519679164242188,0.31561311410632653,73,6
W3,22,age_bin,1.081257755403294,0.31561311410632653,73,6
W3,22,edu_bin,0.5940129209112656,0.31561311410632653,73,6
W3,23,gender,0.5645383803804773,0.2129662413303427,73,6
W3,23,religion,0.4827495266351444,0.2129662413303427,73,6
W3,23,marital,0.46833720927035155,0.2129662413303427,73,6
W3,23,indig,0.3211901727451162,0.2129662413303427,73,6
W3,23,income,0.6040382392080592,0.2129662413303427,73,6
W3,23,age_bin,0.568588635204695,0.2129662413303427,73,6
W3,23,edu_bin,0.8542447281500692,0.2129662413303427,73,6
W3,24,gender,0.8689387209833416,0.19575313762502367,87,8
W3,24,religion,0.5217159444173012,0.19575313762502367,87,8
W3,24,marital,0.6753516497475234,0.19575313762502367,87,8
W3,24,indig,0.48544501270788737,0.19575313762502367,87,8
W3,24,income,0.9080401899443422,0.19575313762502367,87,8
W3,24,age_bin,0.6670352568319018,0.19575313762502367,87,8
W3,24,edu_bin,0.759756743374199,0.19575313762502367,87,8
W3,25,gender,0.8841834447620107,0.2837139745800451,49,5
W3,25,religion,0.6627477405285176,0.2837139745800451,49,5
W3,25,marital,1.1549833871683606,0.2837139745800451,49,5
W3,25,income,1.4600323209217694,0.2837139745800451,49,5
W3,25,age_bin,0.7647206838836464,0.2837139745800451,49,5
W3,25,edu_bin,0.7023245537943624,0.2837139745800451,49,5
W3,26,gender,1.0703444841005445,0.21421519684965595,54,5
W3,26,marital,0.3520615097370238,0.21421519684965595,54,5
W3,26,income,0.6688435604042332,0.21421519684965595,54,5
W3,26,age_bin,0.6104330498884251,0.21421519684965595,54,5
W3,26,edu_bin,0.6559851376630179,0.21421519684965595,54,5
W3,27,gender,0.3327686277874545,0.29057710905905165,42,4
W3,27,marital,0.7344247454304201,0.29057710905905165,42,4
W3,27,indig,0.16094893924439907,0.29057710905905165,42,4
W3,27,income,0.2239517706119217,0.29057710905905165,42,4
W3,27,age_bin,0.39082105901263636,0.29057710905905165,42,4
W3,27,edu_bin,0.38136527627243877,0.29057710905905165,42,4
W3,28,gender,0.7646959439157637,0.3021526740978532,73,8
W3,28,religion,0.721395399688782,0.3021526740978532,73,8
W3,28,marital,0.9143328727100534,0.3021526740978532,73,8
W3,28,income,0.736478828618901,0.3021526740978532,73,8
W3,28,age_bin,0.8658127780339008,0.3021526740978532,73,8
W3,28,edu_bin,0.8594365535008929,0.3021526740978532,73,8
W3,29,gender,0.5090458320546327,0.281094998984027,39,5
W3,29,marital,0.5132108977465641,0.281094998984027,39,5
W3,29,income,0.522729232427923,0.281094998984027,39,5
W3,29,age_bin,0.3277362534751428,0.281094998984027,39,5
W3,29,edu_bin,0.7539178575244482,0.281094998984027,39,5
W3,30,gender,0.8853536560005634,0.2649939119705905,36,6
W3,30,religion,0.6616682118295211,0.2649939119705905,36,6
W3,30,marital,0.8067897526365457,0.2649939119705905,36,6
W3,30,income,0.34672788027137874,0.2649939119705905,36,6
W3,30,age_bin,0.42803991976647676,0.2649939119705905,36,6
W3,30,edu_bin,0.3440397672466139,0.2649939119705905,36,6
W3,31,gender,1.4774416340261156,0.26539058290954487,55,5
W3,31,religion,0.5742388052063228,0.26539058290954487,55,5
W3,31,marital,0.7300627202265815,0.26539058290954487,55,5
W3,31,indig,0.7562266912116142,0.26539058290954487,55,5
W3,31,income,0.8680494709722614,0.26539058290954487,55,5
W3,31,age_bin,0.5445866482063444,0.26539058290954487,55,5
W3,31,edu_bin,0.43959915579024106,0.26539058290954487,55,5
W3,32,gender,1.1636889561006352,0.3273376413149439,77,6
W3,32,religion,0.5939582478941674,0.3273376413149439,77,6
W3,32,marital,0.8970476131308651,0.3273376413149439,77,6
W3,32,indig,0.27550976971272556,0.3273376413149439,77,6
W3,32,income,0.9932442728262871,0.3273376413149439,77,6
W3,32,age_bin,0.46273494738778276,0.3273376413149439,77,6
W3,32,edu_bin,0.6562295202727229,0.3273376413149439,77,6
W3,33,gender,0.8467827505725368,0.34270822504281395,70,7
W3,33,religion,0.7542948529115349,0.34270822504281395,70,7
W3,33,marital,0.801793189387955,0.34270822504281395,70,7
W3,33,income,0.3881692500304357,0.34270822504281395,70,7
W3,33,age_bin,0.8680114508834229,0.34270822504281395,70,7
W3,33,edu_bin,0.8252564570144195,0.34270822504281395,70,7
W3,34,gender,0.6657254332956665,0.35660603076812747,60,6
W3,34,religion,0.2631392446739866,0.35660603076812747,60,6
W3,34,marital,0.5628513148494043,0.35660603076812747,60,6
W3,34,indig,0.36216434762697075,0.35660603076812747,60,6
W3,34,income,0.5672012391155368,0.35660603076812747,60,6
W3,34,age_bin,0.4683326899576511,0.35660603076812747,60,6
W3,34,edu_bin,0.3388237891194321,0.35660603076812747,60,6
W3,35,gender,0.9010392687432236,0.2134147810012328,89,8
W3,35,religion,0.3848995282140475,0.2134147810012328,89,8
W3,35,marital,0.6909238738822898,0.2134147810012328,89,8
W3,35,indig,0.6044039199927361,0.2134147810012328,89,8
W3,35,income,0.9596406045499037,0.2134147810012328,89,8
W3,35,age_bin,0.9222375353304492,0.2134147810012328,89,8
W3,35,edu_bin,1.214825438554582,0.2134147810012328,89,8
W3,36,gender,1.15014238166776,0.21078432633031163,56,6
W3,36,religion,0.18761972169960145,0.21078432633031163,56,6
W3,36,marital,1.1871656792256797,0.21078432633031163,56,6
W3,36,income,0.6910109746684955,0.21078432633031163,56,6
W3,36,age_bin,0.43806447151062594,0.21078432633031163,56,6
W3,36,edu_bin,0.9088435928978856,0.21078432633031163,56,6
W3,37,gender,1.1804294987699657,0.13639269161391965,60,4
W3,37,marital,0.41526209772009043,0.13639269161391965,60,4
W3,37,income,0.37954182087300786,0.13639269161391965,60,4
W3,37,age_bin,1.3809760499193744,0.13639269161391965,60,4
W3,37,edu_bin,0.5813936477412893,0.13639269161391965,60,4
W3,38,gender,1.430839186556343,0.19864138965011158,86,6
W3,38,religion,0.50747504033356,0.19864138965011158,86,6
W3,38,marital,1.227278351575816,0.19864138965011158,86,6
W3,38,indig,0.7141723247374351,0.19864138965011158,86,6
W3,38,income,0.8483368565665549,0.19864138965011158,86,6
W3,38,age_bin,0.40013024665063257,0.19864138965011158,86,6
W3,38,edu_bin,0.5343962846190493,0.19864138965011158,86,6
W3,39,gender,1.6753280178055419,0.2208391913963874,98,6
W3,39,religion,0.30163478371455743,0.2208391913963874,98,6
W3,39,marital,1.3228931159532709,0.2208391913963874,98,6
W3,39,indig,0.04843691041067613,0.2208391913963874,98,6
W3,39,income,0.5926387971474821,0.2208391913963874,98,6
W3,39,age_bin,0.7243330464264895,0.2208391913963874,98,6
W3,39,edu_bin,1.0459821947542738,0.2208391913963874,98,6
W3,40,gender,1.1443744064014192,0.2888393343088006,58,5
W3,40,religion,0.5237015230615341,0.2888393343088006,58,5
W3,40,marital,0.7662668599686352,0.2888393343088006,58,5
W3,40,indig,0.21767913555545362,0.2888393343088006,58,5
W3,40,income,0.7142204861717356,0.2888393343088006,58,5
W3,40,age_bin,0.8838922197713541,0.2888393343088006,58,5
W3,40,edu_bin,0.3476093233343011,0.2888393343088006,58,5
W3,41,gender,0.8598619629549052,0.22518036778064465,75,5
W3,41,religion,0.4979124091560586,0.22518036778064465,75,5
W3,41,marital,0.8102528661263153,0.22518036778064465,75,5
W3,41,indig,1.835035413661093,0.22518036778064465,75,5
W3,41,income,0.9441366481832607,0.22518036778064465,75,5
W3,41,age_bin,0.4228695022066814,0.22518036778064465,75,5
W3,41,edu_bin,0.6040742480673349,0.22518036778064465,75,5
W3,42,gender,0.9539111724687921,0.10951935786005906,108,7
W3,42,marital,0.6125060726232898,0.10951935786005906,108,7
W3,42,income,1.8952880590948775,0.10951935786005906,108,7
W3,42,age_bin,0.8737706184415571,0.10951935786005906,108,7
W3,42,edu_bin,0.9825114165630947,0.10951935786005906,108,7
W3,43,gender,1.0739186324964403,0.3221227039172945,54,5
W3,43,religion,0.6603588611105915,0.3221227039172945,54,5
W3,43,marital,0.40313398995391597,0.3221227039172945,54,5
W3,43,indig,0.42423925752404434,0.3221227039172945,54,5
W3,43,income,1.1730647679318187,0.3221227039172945,54,5
W3,43,age_bin,0.6695704520437818,0.3221227039172945,54,5
W3,43,edu_bin,0.6118869118004655,0.3221227039172945,54,5
W3,44,gender,1.251656501299931,0.23667737491429897,50,4
W3,44,religion,1.0174582026650165,0.23667737491429897,50,4
W3,44,marital,1.395923869786528,0.23667737491429897,50,4
W3,44,income,0.5487706160445898,0.23667737491429897,50,4
W3,44,age_bin,0.5858085036773847,0.23667737491429897,50,4
W3,44,edu_bin,0.9489714422203708,0.23667737491429897,50,4
W3,45,gender,0.9713347022157854,0.35556391484692773,48,3
W3,45,religion,1.5115007474482671,0.35556391484692773,48,3
W3,45,marital,0.2079075636559936,0.35556391484692773,48,3
W3,45,income,1.3275854060408894,0.35556391484692773,48,3
W3,45,age_bin,1.1601245343754554,0.35556391484692773,48,3
W3,45,edu_bin,1.4720847227705427,0.35556391484692773,48,3
W3,46,gender,0.633084468779728,0.17556192976260054,155,9
W3,46,religion,0.5614999695766092,0.17556192976260054,155,9
W3,46,marital,0.6518343595522654,0.17556192976260054,155,9
W3,46,income,1.0224366613097613,0.17556192976260054,155,9
W3,46,age_bin,1.1281209999452735,0.17556192976260054,155,9
W3,46,edu_bin,1.5323156988561848,0.17556192976260054,155,9
W3,47,gender,1.280824549942733,0.1681329861027322,68,5
W3,47,religion,0.6566598667928345,0.1681329861027322,68,5
W3,47,marital,0.5986370387195895,0.1681329861027322,68,5
W3,47,income,0.5537306800881663,0.1681329861027322,68,5
W3,47,age_bin,0.5806631126638897,0.1681329861027322,68,5
W3,47,edu_bin,0.38960011431747327,0.1681329861027322,68,5
W3,48,gender,1.2889838338374031,0.22426287198112504,126,7
W3,48,religion,0.1778071147667025,0.22426287198112504,126,7
W3,48,marital,1.0942248651955497,0.22426287198112504,126,7
W3,48,indig,0.5954095928870614,0.22426287198112504,126,7
W3,48,income,0.5185562232510523,0.22426287198112504,126,7
W3,48,age_bin,0.33287894120935135,0.22426287198112504,126,7
W3,48,edu_bin,0.6561860581205823,0.22426287198112504,126,7
W3,49,gender,0.7044297132799726,0.29803365323168185,78,8
W3,49,religion,0.9456741467989964,0.29803365323168185,78,8
W3,49,marital,0.9045778769362737,0.29803365323168185,78,8
W3,49,indig,0.641451931965567,0.29803365323168185,78,8
W3,49,income,1.305145871375249,0.29803365323168185,78,8
W3,49,age_bin,0.6212286907183804,0.29803365323168185,78,8
W3,49,edu_bin,0.9983700631823933,0.29803365323168185,78,8
W3,50,gender,0.8290136301776875,0.511790569247262,34,4
W3,50,religion,0.7115500326373996,0.511790569247262,34,4
W3,50,marital,0.6829190551531477,0.511790569247262,34,4
W3,50,income,0.49091245393123245,0.511790569247262,34,4
W3,50,age_bin,0.49905289820632165,0.511790569247262,34,4
W3,50,edu_bin,0.21260943243969238,0.511790569247262,34,4
W3,51,gender,0.2300879522961619,0.28181418960570404,144,10
W3,51,religion,0.5632963493825388,0.28181418960570404,144,10
W3,51,marital,0.39173598473902926,0.28181418960570404,144,10
W3,51,indig,0.09390524891070921,0.28181418960570404,144,10
W3,51,income,0.37947667806705093,0.28181418960570404,144,10
W3,51,age_bin,0.4621107498241171,0.28181418960570404,144,10
W3,51,edu_bin,0.44989351751473194,0.28181418960570404,144,10
W3,52,gender,0.8354336664071491,0.27752323143405977,96,5
W3,52,religion,0.5018222009750114,0.27752323143405977,96,5
W3,52,marital,0.9825085514383913,0.27752323143405977,96,5
W3,52,indig,0.19856732260479723,0.27752323143405977,96,5
W3,52,income,0.3419340294070168,0.27752323143405977,96,5
W3,52,age_bin,0.7177420325141671,0.27752323143405977,96,5
W3,52,edu_bin,0.41884168664747784,0.27752323143405977,96,5
W3,53,gender,0.2976256332778114,0.2578748122975315,120,7
W3,53,religion,0.565340983644146,0.2578748122975315,120,7
W3,53,marital,0.5271543116121871,0.2578748122975315,120,7
W3,53,indig,0.5075012339030457,0.2578748122975315,120,7
W3,53,income,0.46980717011227663,0.2578748122975315,120,7
W3,53,age_bin,0.37710174487761455,0.2578748122975315,120,7
W3,53,edu_bin,0.5232109738115731,0.2578748122975315,120,7
W3,54,gender,0.6766979678802846,0.1961862769784255,135,8
W3,54,religion,0.6197272754324235,0.1961862769784255,135,8
W3,54,marital,0.3048697542222558,0.1961862769784255,135,8
W3,54,indig,0.4849632114836412,0.1961862769784255,135,8
W3,54,income,0.5656167218401355,0.1961862769784255,135,8
W3,54,age_bin,0.31621222206628957,0.1961862769784255,135,8
W3,54,edu_bin,0.2848678518730355,0.1961862769784255,135,8
W3,55,gender,0.542922113933112,0.17329169524909827,75,5
W3,55,religion,0.708343428176529,0.17329169524909827,75,5
W3,55,marital,0.5974710567008804,0.17329169524909827,75,5
W3,55,indig,0.39502162157848664,0.17329169524909827,75,5
W3,55,income,0.8943814359298059,0.17329169524909827,75,5
W3,55,age_bin,0.9773194697379427,0.17329169524909827,75,5
W3,55,edu_bin,0.30587572675902136,0.17329169524909827,75,5
W3,56,gender,0.8033890932129955,0.16798539780741395,160,8
W3,56,religion,0.5829728113563111,0.16798539780741395,160,8
W3,56,marital,1.3844624925989617,0.16798539780741395,160,8
W3,56,income,0.389888260531398,0.16798539780741395,160,8
W3,56,age_bin,0.5823908193702944,0.16798539780741395,160,8
W3,56,edu_bin,1.2734522450482617,0.16798539780741395,160,8
W3,57,gender,1.0668142278193722,0.44380187388508285,67,5
W3,57,religion,0.5697451575416291,0.44380187388508285,67,5
W3,57,marital,1.1199540923127331,0.44380187388508285,67,5
W3,57,indig,0.37008663153734,0.44380187388508285,67,5
W3,57,income,0.6372472722311195,0.44380187388508285,67,5
W3,57,age_bin,0.8940516542909026,0.44380187388508285,67,5
W3,57,edu_bin,0.7490253831594842,0.44380187388508285,67,5
W3,58,gender,0.579512930447144,0.36176413276510866,71,6
W3,58,religion,0.9404645128432132,0.36176413276510866,71,6
W3,58,marital,0.7553620985247097,0.36176413276510866,71,6
W3,58,income,1.0216780308150704,0.36176413276510866,71,6
W3,58,age_bin,0.4366170316894343,0.36176413276510866,71,6
W3,58,edu_bin,0.8296444306534199,0.36176413276510866,71,6
W3,59,gender,0.7795855993442007,0.2295846446491595,139,7
W3,59,religion,0.6180552883734439,0.2295846446491595,139,7
W3,59,marital,0.7768028759559152,0.2295846446491595,139,7
W3,59,income,0.6847332725868363,0.2295846446491595,139,7
W3,59,age_bin,1.069316697424454,0.2295846446491595,139,7
W3,59,edu_bin,0.760073581590781,0.2295846446491595,139,7
W3,60,gender,0.8684984487952344,0.3367575293917352,24,5
W3,60,marital,0.7027497600126243,0.3367575293917352,24,5
W3,60,age_bin,0.26932425563100554,0.3367575293917352,24,5
W3,60,edu_bin,1.5080172524379978,0.3367575293917352,24,5
W3,61,gender,0.7918953988546685,0.24060798637320002,44,5
W3,61,religion,0.33815431837590487,0.24060798637320002,44,5
W3,61,marital,0.5674233778653984,0.24060798637320002,44,5
W3,61,indig,0.2704336898253139,0.24060798637320002,44,5
W3,61,income,0.6812357140151568,0.24060798637320002,44,5
W3,61,age_bin,0.33122802517728006,0.24060798637320002,44,5
W3,62,gender,0.676906264977186,0.41817448411642566,48,7
W3,62,religion,0.2899858785139627,0.41817448411642566,48,7
W3,62,marital,0.5425929328897254,0.41817448411642566,48,7
W3,62,income,0.16774040764267423,0.41817448411642566,48,7
W3,62,age_bin,0.39846914305767767,0.41817448411642566,48,7
W3,62,edu_bin,0.44394695056103434,0.41817448411642566,48,7
W3,63,gender,1.6760223171984456,0.3938284677490246,33,5
W3,63,marital,1.3335982855674933,0.3938284677490246,33,5
W3,63,income,1.0351447153900935,0.3938284677490246,33,5
W3,63,age_bin,0.7497439422275706,0.3938284677490246,33,5
W3,63,edu_bin,0.3800854996761147,0.3938284677490246,33,5
W3,64,gender,0.9660129007897159,0.2564440506746468,112,8
W3,64,religion,0.6517902363393169,0.2564440506746468,112,8
W3,64,marital,0.6242652919927166,0.2564440506746468,112,8
W3,64,indig,0.588800844203595,0.2564440506746468,112,8
W3,64,income,0.7041611160820571,0.2564440506746468,112,8
W3,64,age_bin,0.346607191873368,0.2564440506746468,112,8
W3,64,edu_bin,0.719662717021114,0.2564440506746468,112,8
W3,65,gender,0.742280382714361,0.17007735117197054,110,8
W3,65,religion,0.6373825702194017,0.17007735117197054,110,8
W3,65,marital,0.919568926027936,0.17007735117197054,110,8
W3,65,income,0.7993894814964553,0.17007735117197054,110,8
W3,65,age_bin,0.40197063735468347,0.17007735117197054,110,8
W3,65,edu_bin,0.8079612984210687,0.17007735117197054,110,8
W3,66,gender,0.5669872629410426,0.16528047376248955,148,9
W3,66,religion,0.588391229027928,0.16528047376248955,148,9
W3,66,marital,1.5478981114083843,0.16528047376248955,148,9
W3,66,indig,0.18232742094944843,0.16528047376248955,148,9
W3,66,income,0.7500855317618746,0.16528047376248955,148,9
W3,66,age_bin,1.3041298451059202,0.16528047376248955,148,9
W3,66,edu_bin,1.1013694277450135,0.16528047376248955,148,9
W3,67,gender,1.4070345117135123,0.5394554001695364,40,5
W3,67,religion,0.4648350782751978,0.5394554001695364,40,5
W3,67,marital,0.8004485343454291,0.5394554001695364,40,5
W3,67,income,1.2534826845328422,0.5394554001695364,40,5
W3,67,age_bin,0.6367997880944258,0.5394554001695364,40,5
W3,67,edu_bin,0.9791124172949167,0.5394554001695364,40,5
W3,68,gender,1.0877959423521886,0.2773251478498756,72,7
W3,68,religion,0.4787426389678255,0.2773251478498756,72,7
W3,68,marital,0.8782327052130431,0.2773251478498756,72,7
W3,68,indig,0.49531118261017476,0.2773251478498756,72,7
W3,68,income,0.5224283593329723,0.2773251478498756,72,7
W3,68,age_bin,0.5601963749182278,0.2773251478498756,72,7
W3,68,edu_bin,0.7439116531861595,0.2773251478498756,72,7
W3,69,gender,0.9473113316270863,0.546702673597677,35,3
W3,69,religion,1.293833810246325,0.546702673597677,35,3
W3,69,marital,0.9435017379162352,0.546702673597677,35,3
W3,69,income,0.5471030724445276,0.546702673597677,35,3
W3,69,age_bin,1.300429675873048,0.546702673597677,35,3
W3,69,edu_bin,1.1898830298700318,0.546702673597677,35,3
W3,70,gender,1.06302217341155,0.17370211472380925,99,8
W3,70,religion,0.44292174663795025,0.17370211472380925,99,8
W3,70,marital,0.6158274996740469,0.17370211472380925,99,8
W3,70,indig,0.4624353669204831,0.17370211472380925,99,8
W3,70,income,0.7700802938724893,0.17370211472380925,99,8
W3,70,age_bin,0.8010054092447741,0.17370211472380925,99,8
W3,70,edu_bin,0.663216975294523,0.17370211472380925,99,8
W3,71,gender,1.6572463553231938,0.3665477492800996,90,7
W3,71,religion,1.0258219474803172,0.3665477492800996,90,7
W3,71,marital,0.7991752396603085,0.3665477492800996,90,7
W3,71,indig,1.0295506252401645,0.3665477492800996,90,7
W3,71,income,0.6283575891281508,0.3665477492800996,90,7
W3,71,age_bin,1.25065230523391,0.3665477492800996,90,7
W3,71,edu_bin,0.823086684450312,0.3665477492800996,90,7
W3,72,gender,0.6952202545558831,0.2582717882086182,92,7
W3,72,religion,0.824189216241858,0.2582717882086182,92,7
W3,72,marital,0.5953612334746015,0.2582717882086182,92,7
W3,72,indig,0.45742460979588845,0.2582717882086182,92,7
W3,72,income,0.4441772983367903,0.2582717882086182,92,7
W3,72,age_bin,0.7011359478575369,0.2582717882086182,92,7
W3,72,edu_bin,1.0376695166419783,0.2582717882086182,92,7
W3,73,gender,0.46078014690740027,0.1559438970046938,172,9
W3,73,religion,0.29478927398455773,0.1559438970046938,172,9
W3,73,marital,0.6083796792835571,0.1559438970046938,172,9
W3,73,indig,0.20163204965290266,0.1559438970046938,172,9
W3,73,income,0.39016974714638586,0.1559438970046938,172,9
W3,73,age_bin,0.6441047883305984,0.1559438970046938,172,9
W3,73,edu_bin,0.6340178233299418,0.1559438970046938,172,9
W3,74,gender,1.229643416942316,0.46995607359246705,38,5
W3,74,religion,0.5358157098091787,0.46995607359246705,38,5
W3,74,marital,0.9813989319063947,0.46995607359246705,38,5
W3,74,indig,0.7308770665177171,0.46995607359246705,38,5
W3,74,income,1.2899508859262012,0.46995607359246705,38,5
W3,74,age_bin,0.41757109707210605,0.46995607359246705,38,5
W3,74,edu_bin,0.36807903964351363,0.46995607359246705,38,5
W3,75,gender,0.6610647453675053,0.21412111522224364,90,7
W3,75,religion,0.3377419284240939,0.21412111522224364,90,7
W3,75,marital,1.267830789698384,0.21412111522224364,90,7
W3,75,indig,0.33889938341625375,0.21412111522224364,90,7
W3,75,income,0.3464501622897374,0.21412111522224364,90,7
W3,75,age_bin,0.8255318424232384,0.21412111522224364,90,7
W3,75,edu_bin,0.3065376171156313,0.21412111522224364,90,7
W3,76,gender,1.168406440220885,0.2436422911410533,72,5
W3,76,religion,0.7247256657207614,0.2436422911410533,72,5
W3,76,marital,0.7654812283198527,0.2436422911410533,72,5
W3,76,indig,0.40265208000032,0.2436422911410533,72,5
W3,76,income,1.8952170524525571,0.2436422911410533,72,5
W3,76,age_bin,0.5225092418796614,0.2436422911410533,72,5
W3,76,edu_bin,1.1078084879816057,0.2436422911410533,72,5
W3,77,gender,0.7530618744432385,0.14922002406739243,54,6
W3,77,marital,0.7188727398539009,0.14922002406739243,54,6
W3,77,income,0.5011214044490935,0.14922002406739243,54,6
W3,77,age_bin,0.9134732317979457,0.14922002406739243,54,6
W3,77,edu_bin,0.6991875150252576,0.14922002406739243,54,6
W3,78,gender,0.4736090152309405,0.13966013979545377,62,4
W3,78,religion,0.41869195062045916,0.13966013979545377,62,4
W3,78,marital,0.5706142343860334,0.13966013979545377,62,4
W3,78,income,0.5826775802796842,0.13966013979545377,62,4
W3,78,age_bin,0.4241521839301683,0.13966013979545377,62,4
W3,78,edu_bin,0.3712010135722166,0.13966013979545377,62,4
W3,79,gender,0.7304511929426961,0.32099802940702105,95,6
W3,79,religion,0.730209544933907,0.32099802940702105,95,6
W3,79,marital,0.7114889109513298,0.32099802940702105,95,6
W3,79,indig,0.47292439181820706,0.32099802940702105,95,6
W3,79,income,0.6701590599933069,0.32099802940702105,95,6
W3,79,age_bin,0.48900769460235066,0.32099802940702105,95,6
W3,79,edu_bin,0.5429240114664419,0.32099802940702105,95,6
W3,80,gender,1.3369100173980644,0.20170261667665723,48,4
W3,80,religion,0.8344986429230818,0.20170261667665723,48,4
W3,80,marital,1.3009494693286596,0.20170261667665723,48,4
W3,80,income,0.8869122038606683,0.20170261667665723,48,4
W3,80,age_bin,0.8620391747972336,0.20170261667665723,48,4
W3,80,edu_bin,0.7814658228216755,0.20170261667665723,48,4
W3,81,gender,0.8030143789029796,0.15315567279030262,114,6
W3,81,religion,0.6631908627114889,0.15315567279030262,114,6
W3,81,marital,0.6531037720355369,0.15315567279030262,114,6
W3,81,income,0.5537025197828992,0.15315567279030262,114,6
W3,81,age_bin,0.5587022934527347,0.15315567279030262,114,6
W3,81,edu_bin,0.5405544861749472,0.15315567279030262,114,6
W3,82,gender,0.8768151072965178,0.14097552278730274,148,8
W3,82,religion,1.2243506081920617,0.14097552278730274,148,8
W3,82,marital,0.8815414895663406,0.14097552278730274,148,8
W3,82,income,1.2020481996201682,0.14097552278730274,148,8
W3,82,age_bin,1.0704978353284473,0.14097552278730274,148,8
W3,82,edu_bin,0.580582826308538,0.14097552278730274,148,8
W3,83,gender,0.69870267103434,0.13200648086763633,104,6
W3,83,religion,0.7270000177947669,0.13200648086763633,104,6
W3,83,marital,1.1614091112066474,0.13200648086763633,104,6
W3,83,indig,0.24410920189512936,0.13200648086763633,104,6
W3,83,income,1.2215273850252537,0.13200648086763633,104,6
W3,83,age_bin,1.6136596529175944,0.13200648086763633,104,6
W3,83,edu_bin,0.21734303641814898,0.13200648086763633,104,6
W3,84,gender,0.81432900276901,0.0860708731261739,358,10
W3,84,religion,1.1083769713176916,0.0860708731261739,358,10
W3,84,marital,0.5327976030559024,0.0860708731261739,358,10
W3,84,income,1.2787204372603964,0.0860708731261739,358,10
W3,84,age_bin,2.271970015294791,0.0860708731261739,358,10
W3,84,edu_bin,2.6722937212890963,0.0860708731261739,358,10
W3,85,gender,0.9323660844615029,0.30678221173417164,75,7
W3,85,religion,0.24796309092598504,0.30678221173417164,75,7
W3,85,marital,1.5543386631685552,0.30678221173417164,75,7
W3,85,indig,0.6361791765014885,0.30678221173417164,75,7
W3,85,income,1.016000436926221,0.30678221173417164,75,7
W3,85,age_bin,0.43633608756946213,0.30678221173417164,75,7
W3,85,edu_bin,0.3876063825444386,0.30678221173417164,75,7
W3,86,gender,0.2893820554496511,0.5349419244984306,15,3
W3,86,religion,1.271367437065713,0.5349419244984306,15,3
W3,86,marital,0.28412209628377005,0.5349419244984306,15,3
W3,86,income,0.22748304512843864,0.5349419244984306,15,3
W3,86,age_bin,1.3991897181417516,0.5349419244984306,15,3
W3,87,gender,0.7711489931626061,0.36010653157350825,75,6
W3,87,religion,1.5079721096625982,0.36010653157350825,75,6
W3,87,marital,0.800100092190053,0.36010653157350825,75,6
W3,87,indig,0.7415670544084719,0.36010653157350825,75,6
W3,87,income,1.826089968251097,0.36010653157350825,75,6
W3,87,age_bin,1.7416153072070244,0.36010653157350825,75,6
W3,87,edu_bin,0.24033811672533043,0.36010653157350825,75,6
W3,88,gender,0.9819537264269664,0.15461018431205498,134,6
W3,88,religion,1.1480509860614847,0.15461018431205498,134,6
W3,88,marital,0.7814693820284115,0.15461018431205498,134,6
W3,88,indig,0.9719819661752482,0.15461018431205498,134,6
W3,88,income,0.7800916762969433,0.15461018431205498,134,6
W3,88,age_bin,0.37904619611162554,0.15461018431205498,134,6
W3,88,edu_bin,0.8404385573356309,0.15461018431205498,134,6
W3,89,gender,0.594942015999846,0.4148194897318277,57,5
W3,89,religion,0.3817523324579667,0.4148194897318277,57,5
W3,89,marital,0.37486702329576205,0.4148194897318277,57,5
W3,89,income,0.4441358780933353,0.4148194897318277,57,5
W3,89,age_bin,0.6302822065969654,0.4148194897318277,57,5
W3,89,edu_bin,0.3182219952904969,0.4148194897318277,57,5
W3,90,gender,1.14595829847976,0.2244033166483591,136,7
W3,90,religion,0.4901846296512797,0.2244033166483591,136,7
W3,90,marital,0.5068014443521478,0.2244033166483591,136,7
W3,90,income,0.538966593502304,0.2244033166483591,136,7
W3,90,age_bin,0.9769709427422838,0.2244033166483591,136,7
W3,90,edu_bin,0.7044222843258822,0.2244033166483591,136,7
W3,91,gender,1.1468607784489249,0.4200790000615545,37,4
W3,91,religion,0.6748621235127883,0.4200790000615545,37,4
W3,91,marital,1.0509821019353531,0.4200790000615545,37,4
W3,91,income,1.0103759209608882,0.4200790000615545,37,4
W3,91,age_bin,0.17364048377941507,0.4200790000615545,37,4
W3,91,edu_bin,1.1701452224852122,0.4200790000615545,37,4
W3,92,gender,0.986837400944233,0.26578781293424514,80,7
W3,92,religion,0.4783768936880043,0.26578781293424514,80,7
W3,92,marital,0.8599893242757641,0.26578781293424514,80,7
W3,92,indig,0.9025990781103841,0.26578781293424514,80,7
W3,92,income,1.1254342292065478,0.26578781293424514,80,7
W3,92,age_bin,0.7989325854945533,0.26578781293424514,80,7
W3,92,edu_bin,0.4530264265172076,0.26578781293424514,80,7
W3,93,gender,1.9770534104917665,0.24177287957969018,61,5
W3,93,religion,0.2456948461109609,0.24177287957969018,61,5
W3,93,marital,1.068565647846146,0.24177287957969018,61,5
W3,93,income,0.4465643225684768,0.24177287957969018,61,5
W3,93,age_bin,0.36795591222588975,0.24177287957969018,61,5
W3,93,edu_bin,0.714400683042332,0.24177287957969018,61,5
W3,94,gender,1.0199492626274966,0.32824354324445415,29,4
W3,94,religion,0.3798203656541305,0.32824354324445415,29,4
W3,94,marital,0.9595859841056517,0.32824354324445415,29,4
W3,94,income,0.6150431438876691,0.32824354324445415,29,4
W3,94,age_bin,0.5018214215934474,0.32824354324445415,29,4
W3,94,edu_bin,0.395389961955319,0.32824354324445415,29,4
W3,95,gender,0.7447884831678516,0.16664622832569576,83,6
W3,95,religion,0.7329950183014521,0.16664622832569576,83,6
W3,95,marital,0.870325764132048,0.16664622832569576,83,6
W3,95,income,0.7939610965409706,0.16664622832569576,83,6
W3,95,age_bin,0.3554247294212179,0.16664622832569576,83,6
W3,95,edu_bin,0.8885406492451582,0.16664622832569576,83,6
W3,96,gender,0.23137917432484975,0.4900698883315564,42,4
W3,96,religion,0.31759326974972923,0.4900698883315564,42,4
W3,96,marital,0.49405375335402,0.4900698883315564,42,4
W3,96,income,0.4053546615478898,0.4900698883315564,42,4
W3,96,age_bin,0.5244818782571019,0.4900698883315564,42,4
W3,96,edu_bin,0.4900708800549336,0.4900698883315564,42,4
W3,97,gender,0.7375075866197661,0.1261120201367535,128,9
W3,97,religion,0.6625623194225075,0.1261120201367535,128,9
W3,97,marital,0.7411414263161058,0.1261120201367535,128,9
W3,97,indig,0.7715395220276128,0.1261120201367535,128,9
W3,97,income,1.270265313753191,0.1261120201367535,128,9
W3,97,age_bin,0.6344878950458996,0.1261120201367535,128,9
W3,97,edu_bin,0.4195065206106032,0.1261120201367535,128,9
W3,98,gender,0.5126181186354654,0.22731718945451618,52,4
W3,98,religion,0.39629314566584234,0.22731718945451618,52,4
W3,98,marital,0.6391930690981187,0.22731718945451618,52,4
W3,98,income,0.6465501217471672,0.22731718945451618,52,4
W3,98,age_bin,0.6846944909019014,0.22731718945451618,52,4
W3,98,edu_bin,0.6658050181555871,0.22731718945451618,52,4
W3,99,gender,0.30633091952083474,0.202398085585757,53,4
W3,99,religion,0.7711068894488904,0.202398085585757,53,4
W3,99,marital,0.7078157260202271,0.202398085585757,53,4
W3,99,income,0.7008791901421292,0.202398085585757,53,4
W3,99,age_bin,0.5944596809443217,0.202398085585757,53,4
W3,99,edu_bin,0.7774571415772293,0.202398085585757,53,4
W3,100,gender,0.8031645406571175,0.21882404381064635,47,5
W3,100,marital,0.8864034577929806,0.21882404381064635,47,5
W3,100,indig,0.4051132673135326,0.21882404381064635,47,5
W3,100,income,0.6164370501193168,0.21882404381064635,47,5
W3,100,age_bin,0.4311437162694129,0.21882404381064635,47,5
W3,100,edu_bin,0.6820623492865832,0.21882404381064635,47,5
W3,101,gender,0.4961841748930411,0.3013670930618739,74,6
W3,101,religion,0.40742285030688835,0.3013670930618739,74,6
W3,101,marital,0.5762096130165283,0.3013670930618739,74,6
W3,101,income,0.7563975040901689,0.3013670930618739,74,6
W3,101,age_bin,0.7792797849733236,0.3013670930618739,74,6
W3,101,edu_bin,0.6668269234728099,0.3013670930618739,74,6
W3,102,gender,0.580720805612684,0.6862581337384128,36,4
W3,102,religion,0.23079082776234772,0.6862581337384128,36,4
W3,102,marital,0.36661649622408354,0.6862581337384128,36,4
W3,102,indig,0.361934601295041,0.6862581337384128,36,4
W3,102,income,0.5355128981167809,0.6862581337384128,36,4
W3,102,age_bin,0.5325901218963889,0.6862581337384128,36,4
W3,102,edu_bin,0.3845789717309648,0.6862581337384128,36,4
W3,103,gender,0.9905951051963513,0.3435505980745339,43,4
W3,103,religion,0.6487559349324423,0.3435505980745339,43,4
W3,103,marital,0.9643836839873022,0.3435505980745339,43,4
W3,103,indig,0.547672702161569,0.3435505980745339,43,4
W3,103,income,0.5876674984784689,0.3435505980745339,43,4
W3,103,age_bin,0.4182156492334919,0.3435505980745339,43,4
W3,103,edu_bin,1.1358043609536153,0.3435505980745339,43,4
W3,104,gender,0.29560459396855726,0.1104478390834821,106,7
W3,104,marital,0.6966198105016506,0.1104478390834821,106,7
W3,104,income,0.30757281109340145,0.1104478390834821,106,7
W3,104,age_bin,0.24983758861195537,0.1104478390834821,106,7
W3,104,edu_bin,0.49847325920762264,0.1104478390834821,106,7
W3,105,gender,2.1431521876926523,0.15387594001533067,100,7
W3,105,religion,1.5920810711391247,0.15387594001533067,100,7
W3,105,marital,0.4083255614376456,0.15387594001533067,100,7
W3,105,income,0.32943000713789033,0.15387594001533067,100,7
W3,105,age_bin,0.7620265146565735,0.15387594001533067,100,7
W3,105,edu_bin,0.6729725297450788,0.15387594001533067,100,7
W3,106,gender,0.6812936703804087,0.2233299994776019,52,4
W3,106,religion,0.8440847205103255,0.2233299994776019,52,4
W3,106,marital,1.2670646446907157,0.2233299994776019,52,4
W3,106,income,0.454292500897491,0.2233299994776019,52,4
W3,106,age_bin,0.20234495879626943,0.2233299994776019,52,4
W3,106,edu_bin,1.0109161410892695,0.2233299994776019,52,4
W3,107,gender,0.7298763344417445,0.45140953493696123,56,6
W3,107,religion,0.5401145484018082,0.45140953493696123,56,6
W3,107,marital,0.4585856429556299,0.45140953493696123,56,6
W3,107,indig,0.33448443916748055,0.45140953493696123,56,6
W3,107,income,0.4080134028040433,0.45140953493696123,56,6
W3,107,age_bin,0.27818685398147586,0.45140953493696123,56,6
W3,107,edu_bin,0.3004193480830825,0.45140953493696123,56,6
W3,108,gender,0.5549533903829303,0.18706087153497408,49,5
W3,108,marital,0.23909408612925376,0.18706087153497408,49,5
W3,108,indig,0.28541135560492215,0.18706087153497408,49,5
W3,108,income,0.348773638912209,0.18706087153497408,49,5
W3,108,age_bin,0.5019676265826942,0.18706087153497408,49,5
W3,108,edu_bin,0.3581523211542066,0.18706087153497408,49,5
W3,109,gender,0.6735965283719415,0.32745964042177,81,6
W3,109,religion,0.47858803193886035,0.32745964042177,81,6
W3,109,marital,0.43192900768174186,0.32745964042177,81,6
W3,109,indig,0.279391540470704,0.32745964042177,81,6
W3,109,income,0.7340644213018482,0.32745964042177,81,6
W3,109,age_bin,0.24214279489194554,0.32745964042177,81,6
W3,109,edu_bin,0.7989094111435392,0.32745964042177,81,6
W3,110,gender,0.8668931844617223,0.2406089107724504,40,4
W3,110,marital,0.5652219696092015,0.2406089107724504,40,4
W3,110,income,0.4675608948761461,0.2406089107724504,40,4
W3,110,age_bin,0.6483058804136246,0.2406089107724504,40,4
W3,110,edu_bin,0.43308101345103817,0.2406089107724504,40,4
W3,111,gender,0.3823027920160679,0.1768886124021879,141,8
W3,111,religion,0.6562742753066692,0.1768886124021879,141,8
W3,111,marital,0.5549510312368592,0.1768886124021879,141,8
W3,111,indig,0.28545199072825045,0.1768886124021879,141,8
W3,111,income,0.28330181406488947,0.1768886124021879,141,8
W3,111,age_bin,0.43738504880604795,0.1768886124021879,141,8
W3,111,edu_bin,0.39991635623234306,0.1768886124021879,141,8
W3,112,gender,1.160723284943963,0.3578964321415026,69,6
W3,112,religion,1.5178033597027443,0.3578964321415026,69,6
W3,112,marital,0.45148773009725895,0.3578964321415026,69,6
W3,112,indig,1.5873811626590542,0.3578964321415026,69,6
W3,112,income,0.6123179010274241,0.3578964321415026,69,6
W3,112,age_bin,0.23138122904166306,0.3578964321415026,69,6
W3,112,edu_bin,0.8875787942009071,0.3578964321415026,69,6
W3,113,gender,1.25683184984012,0.47986509389508913,51,5
W3,113,religion,0.7773677372559319,0.47986509389508913,51,5
W3,113,marital,0.560594738962079,0.47986509389508913,51,5
W3,113,indig,0.49065097178085715,0.47986509389508913,51,5
W3,113,income,0.6990486665953254,0.47986509389508913,51,5
W3,113,age_bin,0.46701056942701064,0.47986509389508913,51,5
W3,113,edu_bin,0.3989301901316209,0.47986509389508913,51,5
W3,114,gender,0.4491669658973293,0.17706960745249978,78,7
W3,114,religion,0.20603946288626512,0.17706960745249978,78,7
W3,114,marital,0.20880739524930786,0.17706960745249978,78,7
W3,114,indig,0.20583277563903493,0.17706960745249978,78,7
W3,114,income,0.366378218196286,0.17706960745249978,78,7
W3,114,age_bin,0.30811243332809446,0.17706960745249978,78,7
W3,114,edu_bin,0.34181260760802906,0.17706960745249978,78,7
W3,115,gender,0.46126891042829943,0.1346074263348973,268,9
W3,115,religion,0.585988686777154,0.1346074263348973,268,9
W3,115,marital,0.5300208393327747,0.1346074263348973,268,9
W3,115,indig,0.10394730928805702,0.1346074263348973,268,9
W3,115,income,0.5809281391611001,0.1346074263348973,268,9
W3,115,age_bin,0.9416449553500346,0.1346074263348973,268,9
W3,115,edu_bin,0.9096819579279232,0.1346074263348973,268,9
W3,116,gender,0.9910309627151401,0.18617283702872967,49,4
W3,116,marital,1.2103680562285066,0.18617283702872967,49,4
W3,116,income,1.7240671426045204,0.18617283702872967,49,4
W3,116,age_bin,0.9977590223891781,0.18617283702872967,49,4
W3,116,edu_bin,0.6993583512746592,0.18617283702872967,49,4
W3,117,gender,0.651572593861471,0.15121245423753127,70,4
W3,117,religion,0.6275529113761933,0.15121245423753127,70,4
W3,117,marital,1.008050181420777,0.15121245423753127,70,4
W3,117,income,0.3091703252696702,0.15121245423753127,70,4
W3,117,age_bin,1.0251924157666379,0.15121245423753127,70,4
W3,117,edu_bin,0.6636576277955044,0.15121245423753127,70,4
W3,118,gender,0.5430352781868151,0.19479853069443487,141,8
W3,118,religion,0.5515050260948213,0.19479853069443487,141,8
W3,118,marital,0.6392312577708892,0.19479853069443487,141,8
W3,118,income,0.6481161576745933,0.19479853069443487,141,8
W3,118,age_bin,0.5662263121605173,0.19479853069443487,141,8
W3,118,edu_bin,0.7585361046178452,0.19479853069443487,141,8
W3,119,gender,0.20459788048255656,0.14130345251034326,50,4
W3,119,religion,0.8752315396481417,0.14130345251034326,50,4
W3,119,marital,0.25872729282877743,0.14130345251034326,50,4
W3,119,income,0.9165825117545101,0.14130345251034326,50,4
W3,119,age_bin,0.2822372151377549,0.14130345251034326,50,4
W3,119,edu_bin,0.42570833515439677,0.14130345251034326,50,4
W3,120,gender,0.9873622111492153,0.188952131223886,76,6
W3,120,religion,0.5839301388213971,0.188952131223886,76,6
W3,120,marital,1.1262015344544516,0.188952131223886,76,6
W3,120,indig,0.22482036942768294,0.188952131223886,76,6
W3,120,income,1.3990931412075491,0.188952131223886,76,6
W3,120,age_bin,0.5264312140487523,0.188952131223886,76,6
W3,120,edu_bin,0.6515124535704516,0.188952131223886,76,6
W3,121,gender,0.29589603819080273,0.17355758275450728,117,7
W3,121,religion,1.453459282922437,0.17355758275450728,117,7
W3,121,marital,1.3902265643231368,0.17355758275450728,117,7
W3,121,indig,0.5317334013402282,0.17355758275450728,117,7
W3,121,income,0.5302248955583062,0.17355758275450728,117,7
W3,121,age_bin,0.6996719666260045,0.17355758275450728,117,7
W3,121,edu_bin,1.1683481150599713,0.17355758275450728,117,7
W3,122,gender,0.4206581165185239,0.2732017650598312,54,5
W3,122,religion,1.0364130670968215,0.2732017650598312,54,5
W3,122,marital,0.4288158899996549,0.2732017650598312,54,5
W3,122,income,1.4888035419573367,0.2732017650598312,54,5
W3,122,age_bin,0.45059915384257276,0.2732017650598312,54,5
W3,122,edu_bin,0.4083286056170071,0.2732017650598312,54,5
W3,123,gender,1.2026380721619612,0.2668568235608646,77,6
W3,123,religion,0.7741193872871639,0.2668568235608646,77,6
W3,123,marital,0.9819406769156831,0.2668568235608646,77,6
W3,123,income,0.7317533416821783,0.2668568235608646,77,6
W3,123,age_bin,0.7539480539376494,0.2668568235608646,77,6
W3,123,edu_bin,1.1785014035344874,0.2668568235608646,77,6
W3,124,gender,0.5392655744607946,0.08133122616588662,340,13
W3,124,religion,0.6698504398288809,0.08133122616588662,340,13
W3,124,marital,1.0148954104888523,0.08133122616588662,340,13
W3,124,income,0.5802761885095348,0.08133122616588662,340,13
W3,124,age_bin,0.8654486636255313,0.08133122616588662,340,13
W3,124,edu_bin,0.6498913024320059,0.08133122616588662,340,13
W3,125,gender,0.3125834413497651,0.19887624983954943,78,5
W3,125,religion,0.42934835900759205,0.19887624983954943,78,5
W3,125,marital,0.8258201379335703,0.19887624983954943,78,5
W3,125,income,0.5974966298748922,0.19887624983954943,78,5
W3,125,age_bin,0.5047499315545309,0.19887624983954943,78,5
W3,125,edu_bin,0.6327521265967179,0.19887624983954943,78,5
W3,126,gender,0.7049219220751798,0.34742980925931366,58,5
W3,126,marital,0.5871776722466582,0.34742980925931366,58,5
W3,126,income,0.3629732712715635,0.34742980925931366,58,5
W3,126,age_bin,0.48499910622388553,0.34742980925931366,58,5
W3,126,edu_bin,0.22663733391801885,0.34742980925931366,58,5
W3,127,gender,1.6306628380149844,0.161720149606024,156,6
W3,127,religion,0.765864750488679,0.161720149606024,156,6
W3,127,marital,0.864150039996318,0.161720149606024,156,6
W3,127,indig,0.8670187811030483,0.161720149606024,156,6
W3,127,income,0.714334368470698,0.161720149606024,156,6
W3,127,age_bin,1.5685508142231317,0.161720149606024,156,6
W3,127,edu_bin,0.8277942615678049,0.161720149606024,156,6
W3,128,gender,0.6374701498254448,0.13533832252434141,175,9
W3,128,religion,0.4610127977622525,0.13533832252434141,175,9
W3,128,marital,0.5956683491373129,0.13533832252434141,175,9
W3,128,indig,0.3767099381517428,0.13533832252434141,175,9
W3,128,income,0.46150706224136884,0.13533832252434141,175,9
W3,128,age_bin,0.5855239845380744,0.13533832252434141,175,9
W3,128,edu_bin,0.41920425616447904,0.13533832252434141,175,9
W3,129,gender,1.2069368491693604,0.2815669505801287,37,4
W3,129,religion,1.1586920871917934,0.2815669505801287,37,4
W3,129,marital,0.3849743796122667,0.2815669505801287,37,4
W3,129,income,0.6937636506961935,0.2815669505801287,37,4
W3,129,age_bin,0.2373283661798631,0.2815669505801287,37,4
W3,129,edu_bin,0.22860085562010946,0.2815669505801287,37,4
W3,130,gender,0.6924027092079872,0.12301172575972019,55,4
W3,130,religion,0.22338434656696324,0.12301172575972019,55,4
W3,130,marital,0.40822472397831966,0.12301172575972019,55,4
W3,130,income,1.42259696876141,0.12301172575972019,55,4
W3,130,age_bin,0.23452786696967437,0.12301172575972019,55,4
W3,130,edu_bin,0.33944021478175157,0.12301172575972019,55,4
W3,131,gender,0.6498904724412077,0.3720329887364353,56,7
W3,131,marital,0.548009738840242,0.3720329887364353,56,7
W3,131,indig,0.6670267128088048,0.3720329887364353,56,7
W3,131,income,0.6039709697668167,0.3720329887364353,56,7
W3,131,age_bin,0.38939264081496194,0.3720329887364353,56,7
W3,131,edu_bin,0.5504631400407524,0.3720329887364353,56,7
W3,132,gender,0.15542034277566072,0.12079943574219254,81,4
W3,132,religion,0.6098222110364759,0.12079943574219254,81,4
W3,132,marital,0.4861138967520515,0.12079943574219254,81,4
W3,132,income,0.6338322293684436,0.12079943574219254,81,4
W3,132,age_bin,0.33873177725405995,0.12079943574219254,81,4
W3,132,edu_bin,1.1574599825954162,0.12079943574219254,81,4
W3,133,gender,0.5903851981935414,0.12455649623367171,113,6
W3,133,religion,0.10996736021273465,0.12455649623367171,113,6
W3,133,marital,0.5924910072168357,0.12455649623367171,113,6
W3,133,indig,0.09331206768231544,0.12455649623367171,113,6
W3,133,income,0.3555883342931177,0.12455649623367171,113,6
W3,133,age_bin,0.1865483309523593,0.12455649623367171,113,6
W3,133,edu_bin,0.36719880512141656,0.12455649623367171,113,6
W3,134,gender,1.0885707993609963,0.35368057067338543,67,6
W3,134,religion,0.6318392800964445,0.35368057067338543,67,6
W3,134,marital,0.6935608234206676,0.35368057067338543,67,6
W3,134,income,0.814382376933236,0.35368057067338543,67,6
W3,134,age_bin,0.45579951861231544,0.35368057067338543,67,6
W3,134,edu_bin,0.4354298498940425,0.35368057067338543,67,6
W3,135,gender,1.4479029754913397,0.12135612294293563,112,7
W3,135,marital,0.6026673585264815,0.12135612294293563,112,7
W3,135,income,0.661634806278033,0.12135612294293563,112,7
W3,135,age_bin,0.618122472025713,0.12135612294293563,112,7
W3,135,edu_bin,0.8290582755087914,0.12135612294293563,112,7
W3,136,gender,0.48650933091718385,0.12062111579298285,150,7
W3,136,religion,0.530918544272804,0.12062111579298285,150,7
W3,136,marital,0.48132996961027513,0.12062111579298285,150,7
W3,136,income,0.3437664882686778,0.12062111579298285,150,7
W3,136,age_bin,0.9299107133778033,0.12062111579298285,150,7
W3,136,edu_bin,0.6206727860101081,0.12062111579298285,150,7
W3,137,gender,1.833136740669302,0.23907725609524244,61,4
W3,137,marital,0.8637935374453399,0.23907725609524244,61,4
W3,137,indig,1.3103186373995772,0.23907725609524244,61,4
W3,137,income,0.32586252933106524,0.23907725609524244,61,4
W3,137,age_bin,0.6389759910894484,0.23907725609524244,61,4
W3,137,edu_bin,0.4953356098829337,0.23907725609524244,61,4
W3,138,gender,0.8623815026472944,0.38438595153196,53,4
W3,138,religion,0.6472385117905436,0.38438595153196,53,4
W3,138,marital,0.9099897191653011,0.38438595153196,53,4
W3,138,indig,0.4734713086178861,0.38438595153196,53,4
W3,138,income,0.4557480429728704,0.38438595153196,53,4
W3,138,age_bin,0.6508302674977219,0.38438595153196,53,4
W3,138,edu_bin,0.39401152522099814,0.38438595153196,53,4
W3,139,gender,0.9854656685455203,0.20010136757072994,81,7
W3,139,religion,0.8127800868194159,0.20010136757072994,81,7
W3,139,marital,0.4962343413118415,0.20010136757072994,81,7
W3,139,indig,0.382564461579281,0.20010136757072994,81,7
W3,139,income,0.545327442532978,0.20010136757072994,81,7
W3,139,age_bin,0.5211215680580605,0.20010136757072994,81,7
W3,139,edu_bin,0.7282812550558733,0.20010136757072994,81,7
W3,140,gender,1.025279314473992,0.43274786579186286,49,6
W3,140,religion,0.4827904096266425,0.43274786579186286,49,6
W3,140,marital,1.0150627990172385,0.43274786579186286,49,6
W3,140,indig,0.941319004714732,0.43274786579186286,49,6
W3,140,income,1.0133943705597128,0.43274786579186286,49,6
W3,140,age_bin,0.5688638049491186,0.43274786579186286,49,6
W3,140,edu_bin,0.3426035277701777,0.43274786579186286,49,6
W3,141,gender,0.8673804358584454,0.18181002170392246,107,8
W3,141,religion,0.44320423406615345,0.18181002170392246,107,8
W3,141,marital,1.200581797357926,0.18181002170392246,107,8
W3,141,indig,0.28270952039071917,0.18181002170392246,107,8
W3,141,income,0.3060307412115614,0.18181002170392246,107,8
W3,141,age_bin,0.6096593942077483,0.18181002170392246,107,8
W3,141,edu_bin,0.6757112346155393,0.18181002170392246,107,8
W3,142,gender,1.0570163572561135,0.19659005902895366,226,11
W3,142,religion,1.4667851492636652,0.19659005902895366,226,11
W3,142,marital,0.8775220731236798,0.19659005902895366,226,11
W3,142,indig,0.16368320849787998,0.19659005902895366,226,11
W3,142,income,0.8018727904684748,0.19659005902895366,226,11
W3,142,age_bin,0.5639202961822612,0.19659005902895366,226,11
W3,142,edu_bin,0.5225495693488853,0.19659005902895366,226,11
W3,143,gender,0.9767493674957647,0.23422999975672198,74,7
W3,143,religion,0.9081569666245619,0.23422999975672198,74,7
W3,143,marital,0.7842429783083716,0.23422999975672198,74,7
W3,143,income,0.7223016692344298,0.23422999975672198,74,7
W3,143,age_bin,0.4430345070649838,0.23422999975672198,74,7
W3,143,edu_bin,0.5380831727012813,0.23422999975672198,74,7
W3,144,gender,0.7005841150734897,0.13342084293983736,196,8
W3,144,religion,0.5895258611043079,0.13342084293983736,196,8
W3,144,marital,0.3721338876768214,0.13342084293983736,196,8
W3,144,indig,0.4642754613713975,0.13342084293983736,196,8
W3,144,income,0.34681993786297266,0.13342084293983736,196,8
W3,144,age_bin,0.3777468118071315,0.13342084293983736,196,8
W3,144,edu_bin,0.7541821688061414,0.13342084293983736,196,8
W3,145,gender,0.9281845608282908,0.15539194627578135,60,6
W3,145,religion,0.5119846754108104,0.15539194627578135,60,6
W3,145,marital,0.7208350346789979,0.15539194627578135,60,6
W3,145,income,0.867252172691163,0.15539194627578135,60,6
W3,145,age_bin,0.2565526602524753,0.15539194627578135,60,6
W3,145,edu_bin,0.4923232876722062,0.15539194627578135,60,6
W3,146,gender,0.42517098143972804,0.18985397289456063,89,6
W3,146,religion,0.5269902903633241,0.18985397289456063,89,6
W3,146,marital,0.4729885852054632,0.18985397289456063,89,6
W3,146,income,0.4870323124231477,0.18985397289456063,89,6
W3,146,age_bin,0.4770970321580422,0.18985397289456063,89,6
W3,146,edu_bin,0.5241957938510803,0.18985397289456063,89,6
W3,147,gender,0.43369880916843445,0.11779264570806058,341,14
W3,147,religion,0.49633325317810345,0.11779264570806058,341,14
W3,147,marital,0.3466428608816004,0.11779264570806058,341,14
W3,147,indig,0.36220472940029513,0.11779264570806058,341,14
W3,147,income,0.4495259876191318,0.11779264570806058,341,14
W3,147,age_bin,0.4251423967438551,0.11779264570806058,341,14
W3,147,edu_bin,0.32450296644832854,0.11779264570806058,341,14
W3,148,gender,0.5184882488355171,0.5476601288137608,28,4
W3,148,religion,0.25847548862432934,0.5476601288137608,28,4
W3,148,marital,0.3391505529935467,0.5476601288137608,28,4
W3,148,indig,0.41900461336195877,0.5476601288137608,28,4
W3,148,income,0.332438078682259,0.5476601288137608,28,4
W3,148,age_bin,0.3071680428096852,0.5476601288137608,28,4
W3,148,edu_bin,0.40786038046586287,0.5476601288137608,28,4
W3,149,gender,0.5147773935697558,0.2559912424128187,68,6
W3,149,religion,0.556989961776729,0.2559912424128187,68,6
W3,149,marital,0.4064070117620011,0.2559912424128187,68,6
W3,149,indig,0.32016805059438463,0.2559912424128187,68,6
W3,149,income,0.5815816402130365,0.2559912424128187,68,6
W3,149,age_bin,0.49181010139417863,0.2559912424128187,68,6
W3,149,edu_bin,0.35064596464564973,0.2559912424128187,68,6
W3,150,gender,0.3270022361731481,0.14945400632453776,180,7
W3,150,religion,0.6128614836174969,0.14945400632453776,180,7
W3,150,marital,1.0759216728530496,0.14945400632453776,180,7
W3,150,indig,0.20163547562465736,0.14945400632453776,180,7
W3,150,income,0.4953761136003222,0.14945400632453776,180,7
W3,150,age_bin,0.6224959500995302,0.14945400632453776,180,7
W3,150,edu_bin,0.6587249483178148,0.14945400632453776,180,7
W3,151,gender,1.7662897350066908,0.5022585345184676,45,7
W3,151,religion,1.3448870898901293,0.5022585345184676,45,7
W3,151,marital,1.8012718565885673,0.5022585345184676,45,7
W3,151,income,2.0983193324955787,0.5022585345184676,45,7
W3,151,age_bin,1.91618773746619,0.5022585345184676,45,7
W3,151,edu_bin,1.9504100743865216,0.5022585345184676,45,7
W3,152,gender,0.511214386216938,0.2164074328999358,114,6
W3,152,religion,0.42795609879697405,0.2164074328999358,114,6
W3,152,marital,0.4014914676053566,0.2164074328999358,114,6
W3,152,indig,0.88620445876015,0.2164074328999358,114,6
W3,152,income,0.700030339588773,0.2164074328999358,114,6
W3,152,age_bin,0.42043821449502616,0.2164074328999358,114,6
W3,152,edu_bin,0.6029113247448737,0.2164074328999358,114,6
W3,153,gender,0.630027646033572,0.3193391271411252,78,8
W3,153,religion,0.5630973800628575,0.3193391271411252,78,8
W3,153,marital,0.3984918441131638,0.3193391271411252,78,8
W3,153,indig,0.32879181400487417,0.3193391271411252,78,8
W3,153,income,0.9178854392429517,0.3193391271411252,78,8
W3,153,age_bin,0.7572534653036272,0.3193391271411252,78,8
W3,153,edu_bin,0.8031402252305523,0.3193391271411252,78,8
W3,154,gender,0.8231153418514608,0.15231587102586297,88,7
W3,154,religion,0.5155693225062794,0.15231587102586297,88,7
W3,154,marital,0.763768157468894,0.15231587102586297,88,7
W3,154,income,0.4281504834350567,0.15231587102586297,88,7
W3,154,age_bin,0.5744427993860902,0.15231587102586297,88,7
W3,154,edu_bin,0.9061302071038989,0.15231587102586297,88,7
W3,155,gender,0.5139106660258206,0.22634830585723753,53,5
W3,155,religion,0.1379393810932118,0.22634830585723753,53,5
W3,155,marital,1.372783403232228,0.22634830585723753,53,5
W3,155,indig,0.7214875299634713,0.22634830585723753,53,5
W3,155,income,0.3204879344954574,0.22634830585723753,53,5
W3,155,age_bin,0.5558933173929258,0.22634830585723753,53,5
W3,155,edu_bin,0.20301676239790345,0.22634830585723753,53,5
W3,157,gender,1.1167656037607143,0.2661316755175439,99,7
W3,157,religion,0.9309843236687848,0.2661316755175439,99,7
W3,157,marital,0.7024805656064325,0.2661316755175439,99,7
W3,157,indig,0.058678599209489216,0.2661316755175439,99,7
W3,157,income,0.5909354553278552,0.2661316755175439,99,7
W3,157,age_bin,0.6179073888181857,0.2661316755175439,99,7
W3,157,edu_bin,0.5072533204647967,0.2661316755175439,99,7
W3,158,gender,0.5739321898919655,0.17137716289602467,63,4
W3,158,religion,0.6980278444529167,0.17137716289602467,63,4
W3,158,marital,0.3014565791595714,0.17137716289602467,63,4
W3,158,indig,0.5231835343887324,0.17137716289602467,63,4
W3,158,income,0.5897155187230245,0.17137716289602467,63,4
W3,158,age_bin,0.5749416443614946,0.17137716289602467,63,4
W3,158,edu_bin,0.3809309355674872,0.17137716289602467,63,4
W3,159,gender,1.0820067071660193,0.30453966988027237,62,5
W3,159,religion,0.9519047148998847,0.30453966988027237,62,5
W3,159,marital,0.7525650002922886,0.30453966988027237,62,5
W3,159,indig,0.9696486737154411,0.30453966988027237,62,5
W3,159,income,1.1469557477026229,0.30453966988027237,62,5
W3,159,age_bin,0.639770020814308,0.30453966988027237,62,5
W3,159,edu_bin,0.3975497652571422,0.30453966988027237,62,5
W3,160,gender,0.7592364655013496,0.2642579288290341,76,6
W3,160,religion,0.51232486840884806,0.2642579288290341,76,6
W3,160,marital,0.564873573734775,0.2642579288290341,76,6
W3,160,income,0.42178932837278704,0.2642579288290341,76,6
W3,160,age_bin,0.5751633329510167,0.2642579288290341,76,6
W3,160,edu_bin,0.7318180892190641,0.2642579288290341,76,6
W3,161,gender,0.7287155392067798,0.19561802267276795,69,6
W3,161,religion,1.0081233412835364,0.19561802267276795,69,6
W3,161,marital,1.106054378532815,0.19561802267276795,69,6
W3,161,income,0.884144161962642,0.19561802267276795,69,6
W3,161,age_bin,0.38623563615775747,0.19561802267276795,69,6
W3,161,edu_bin,0.772764785740496,0.19561802267276795,69,6
W3,162,gender,0.5007058164017724,0.19566782539067007,137,8
W3,162,religion,0.3443541571046966,0.19566782539067007,137,8
W3,162,marital,0.4938849748149603,0.19566782539067007,137,8
W3,162,indig,0.5608367541317574,0.19566782539067007,137,8
W3,162,income,0.4646013369710741,0.19566782539067007,137,8
W3,162,age_bin,0.2807508532609494,0.19566782539067007,137,8
W3,162,edu_bin,0.3849788245429466,0.19566782539067007,137,8
W3,163,gender,0.7007101644833408,0.4415875984868133,45,6
W3,163,religion,0.4094668580098151,0.4415875984868133,45,6
W3,163,marital,1.0262998612458607,0.4415875984868133,45,6
W3,163,indig,0.008064667749277957,0.4415875984868133,45,6
W3,163,income,0.24403005322822482,0.4415875984868133,45,6
W3,163,age_bin,0.40742938684394814,0.4415875984868133,45,6
W3,163,edu_bin,0.11609063847216308,0.4415875984868133,45,6
W3,164,gender,0.9208561328481509,0.28144184865289823,41,4
W3,164,marital,1.0234260707039862,0.28144184865289823,41,4
W3,164,indig,0.9068391728519525,0.28144184865289823,41,4
W3,164,income,1.295971733073212,0.28144184865289823,41,4
W3,164,age_bin,0.6793867927768038,0.28144184865289823,41,4
W3,164,edu_bin,0.45179634362821375,0.28144184865289823,41,4
W3,165,gender,0.5815941759498681,0.12173617490201072,243,10
W3,165,religion,0.6607857081051767,0.12173617490201072,243,10
W3,165,marital,0.543219319832412,0.12173617490201072,243,10
W3,165,indig,0.0724729788935825,0.12173617490201072,243,10
W3,165,income,0.5094145633090046,0.12173617490201072,243,10
W3,165,age_bin,0.6957267352247902,0.12173617490201072,243,10
W3,165,edu_bin,0.45680328245785184,0.12173617490201072,243,10
W3,166,gender,0.8668525883694653,0.13905572376668496,181,10
W3,166,religion,1.0230253663057491,0.13905572376668496,181,10
W3,166,marital,0.8848211085940128,0.13905572376668496,181,10
W3,166,indig,0.43835454694815496,0.13905572376668496,181,10
W3,166,income,0.8528566218448921,0.13905572376668496,181,10
W3,166,age_bin,0.5842184946165792,0.13905572376668496,181,10
W3,166,edu_bin,0.5576989387493554,0.13905572376668496,181,10
W3,167,gender,0.766386847976094,0.1863031137848148,49,5
W3,167,religion,0.428030526115904,0.1863031137848148,49,5
W3,167,marital,0.5595578353084407,0.1863031137848148,49,5
W3,167,income,0.8417411593063133,0.1863031137848148,49,5
W3,167,age_bin,0.4238808042538622,0.1863031137848148,49,5
W3,167,edu_bin,0.3106765338307945,0.1863031137848148,49,5
W3,168,gender,0.4189736061923187,0.14953405052992752,204,9
W3,168,religion,0.6531715622585946,0.14953405052992752,204,9
W3,168,marital,0.35594541845600014,0.14953405052992752,204,9
W3,168,income,0.4669792303414605,0.14953405052992752,204,9
W3,168,age_bin,0.5393151418550903,0.14953405052992752,204,9
W3,168,edu_bin,0.4522175861437515,0.14953405052992752,204,9
W3,169,gender,0.5705821613099216,0.13089176437630745,168,10
W3,169,religion,0.5015587975703318,0.13089176437630745,168,10
W3,169,marital,0.47735782420475464,0.13089176437630745,168,10
W3,169,income,0.6540488417149954,0.13089176437630745,168,10
W3,169,age_bin,0.6897802077928883,0.13089176437630745,168,10
W3,169,edu_bin,0.45026362891941646,0.13089176437630745,168,10
W3,170,gender,1.0125906530424271,0.25996553896807106,87,7
W3,170,religion,0.9787546069369684,0.25996553896807106,87,7
W3,170,marital,0.7573077790863791,0.25996553896807106,87,7
W3,170,indig,0.3329564924765679,0.25996553896807106,87,7
W3,170,income,1.0509607109599153,0.25996553896807106,87,7
W3,170,age_bin,0.564040811848371,0.25996553896807106,87,7
W3,170,edu_bin,0.5524102929813511,0.25996553896807106,87,7
W3,171,gender,0.24197347677230904,0.13884158173395167,229,9
W3,171,religion,0.8247767147415234,0.13884158173395167,229,9
W3,171,marital,0.3172232817796017,0.13884158173395167,229,9
W3,171,indig,0.2980545494462843,0.13884158173395167,229,9
W3,171,income,0.27271778661523255,0.13884158173395167,229,9
W3,171,age_bin,0.6206491592032022,0.13884158173395167,229,9
W3,171,edu_bin,0.6543306260225465,0.13884158173395167,229,9
W3,172,gender,0.9718291141627605,0.2939088421693763,64,5
W3,172,religion,0.2324136459225629,0.2939088421693763,64,5
W3,172,marital,0.20090165865042206,0.2939088421693763,64,5
W3,172,income,0.2752881892603301,0.2939088421693763,64,5
W3,172,age_bin,0.38687504598042605,0.2939088421693763,64,5
W3,172,edu_bin,0.16286938900159212,0.2939088421693763,64,5
W3,173,gender,0.3360340926622009,0.2749468070064188,105,7
W3,173,religion,0.4575225706659479,0.2749468070064188,105,7
W3,173,marital,0.5025383871658738,0.2749468070064188,105,7
W3,173,indig,0.2815556447584225,0.2749468070064188,105,7
W3,173,income,0.5207533724793048,0.2749468070064188,105,7
W3,173,age_bin,0.24560659996989304,0.2749468070064188,105,7
W3,173,edu_bin,0.41353163576291097,0.2749468070064188,105,7
W3,174,gender,0.6092099976468859,0.49373058872153397,27,4
W3,174,religion,0.9520509905095623,0.49373058872153397,27,4
W3,174,marital,0.17048670840529345,0.49373058872153397,27,4
W3,174,income,0.479872625515343,0.49373058872153397,27,4
W3,174,age_bin,0.8397719077901714,0.49373058872153397,27,4
W3,174,edu_bin,0.6889507500930823,0.49373058872153397,27,4
W3,175,gender,0.4763220635527992,0.22117754300200798,87,6
W3,175,religion,0.7287848841263277,0.22117754300200798,87,6
W3,175,marital,0.39168230304318186,0.22117754300200798,87,6
W3,175,income,0.23148459386452763,0.22117754300200798,87,6
W3,175,age_bin,0.6720871960727632,0.22117754300200798,87,6
W3,175,edu_bin,0.7515345256035738,0.22117754300200798,87,6
W3,176,gender,1.6384590381208715,0.23814040693712946,40,5
W3,176,marital,0.9678470137751976,0.23814040693712946,40,5
W3,176,indig,0.4593789132833869,0.23814040693712946,40,5
W3,176,income,0.3074685289917974,0.23814040693712946,40,5
W3,176,age_bin,0.2529930198786143,0.23814040693712946,40,5
W3,176,edu_bin,0.7325469831838959,0.23814040693712946,40,5


==> comm_logit_summary.csv <==
wave,attribute,villages,mean_abs_z_med,mean_abs_z_mean,mean_R2
W1,gender,175,1.0337137935467187,1.0759591177019212,0.25361389982500027
W1,marital,175,0.8388187874723518,0.9270769349260305,0.25361389982500027
W1,income,174,0.7851700297415015,0.8300460502657787,0.2538000159229936
W1,religion,154,0.6464603451922896,0.6716738937373202,0.25868639254907744
W1,edu_bin,172,0.6117457944424451,0.6721043009666696,0.25251495427065046
W1,age_bin,175,0.5944213386884684,0.6672990258786077,0.25361389982500027
W1,indig,95,0.5183030790936819,0.6566201449654365,0.2514880735640079
W3,gender,175,0.7748831888207993,0.8220854470964323,0.2499490069444905
W3,marital,175,0.6966198105016506,0.7336928063581828,0.2499490069444905
W3,income,174,0.6293060284319412,0.7230563672101988,0.24945010739019596
W3,religion,155,0.588391229027928,0.6412927006767072,0.25264237140368684
W3,edu_bin,173,0.5813936477412893,0.6504644995969137,0.24835564337811677
W3,age_bin,175,0.5662263121605173,0.6317229936681479,0.2499490069444905
W3,indig,96,0.447848398495033,0.5088767238647398,0.252764873806194


==> comm_perm_by_village.csv <==
wave,village,attribute,Q_struct,Q_attr,NMI_struct_attr,pQ_05,pNMI_05,pQ_10,pNMI_10,pQ_20,pNMI_20
W1,1,gender,0.247415625,0.107221875,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,1,religion,0.247415625,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,1,marital,0.247415625,0.03298749999999995,0,0.009950248756218905,1,0.03482587064676617,1,0.01990049751243781,1
W1,1,indig,0.247415625,0.010746874999999906,0,0.12437810945273632,1,0.14925373134328357,1,0.0945273631840796,1
W1,1,income,0.247415625,0.004921874999999909,0,0.21393034825870647,1,0.27860696517412936,1,0.21890547263681592,1
W1,1,age_bin,0.247415625,-0.007787500000000001,0,0.04975124378109453,1,0.06467661691542288,1,0.06467661691542288,1
W1,1,edu_bin,0.247415625,-0.020703125000000044,0.049964580496937715,0.7562189054726368,1,0.6965174129353234,1,0.6417910447761194,1
W1,2,gender,0.2128631225647159,0.039576983912657765,0,0.014925373134328358,1,0.01990049751243781,1,0.004975124378109453,1
W1,2,religion,0.2128631225647159,0.029199297866594726,0,0.04477611940298507,1,0.03184713375796178,1,0.01990049751243781,1
W1,2,marital,0.2128631225647159,0.015180741483739046,0,0.11442786069651742,1,0.11442786069651742,1,0.10945273631840796,1
W1,2,indig,0.2128631225647159,0.007927934879055704,0,0.13930348258706468,1,0.12437810945273632,1,0.10945273631840796,1
W1,2,income,0.2128631225647159,-0.001504571582886416,0,0.3781094527363184,1,0.2935323383084577,1,0.36318407960199006,1
W1,2,age_bin,0.2128631225647159,-0.010503067011303572,0,0.03482587064676617,1,0.029850746268656716,1,0.04975124378109453,1
W1,2,edu_bin,0.2128631225647159,0.004817522472126967,0.021659017457104666,0.1890547263681592,1,0.26865671641791045,1,0.2736318407960199,1
W1,3,gender,0.41529900505018796,0.08642718648585065,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,3,religion,0.41529900505018796,0.05033507045804053,0,0.004975124378109453,1,0.007518796992481203,1,0.004975124378109453,1
W1,3,marital,0.41529900505018796,0.04962425814529048,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,3,indig,0.41529900505018796,0.001639507107654578,0,0.21890547263681592,1,0.1791044776119403,1,0.21393034825870647,1
W1,3,income,0.41529900505018796,0.014140807374080189,0,0.03980099502487562,1,0.03980099502487562,1,0.03980099502487562,1
W1,3,age_bin,0.41529900505018796,-0.0022819090066526744,0,0.22885572139303484,1,0.27860696517412936,1,0.22388059701492538,1
W1,3,edu_bin,0.41529900505018796,0.052750988905330226,0.01118761776604151,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,4,gender,0.3863400492491987,0.10078852332826557,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,4,religion,0.3863400492491987,0.03594693647772494,0,0.009950248756218905,1,0.016853932584269662,1,0.01990049751243781,1
W1,4,marital,0.3863400492491987,0.039506588899399286,0,0.004975124378109453,1,0.014925373134328358,1,0.01990049751243781,1
W1,4,indig,0.3863400492491987,-0.001196763186415433,0,0.736318407960199,1,0.7711442786069652,1,0.7213930348258707,1
W1,4,income,0.3863400492491987,0.00931368982196007,0,0.22388059701492538,1,0.2835820895522388,1,0.2935323383084577,1
W1,4,age_bin,0.3863400492491987,-0.008658821006353377,0,0.43781094527363185,1,0.4925373134328358,1,0.4129353233830846,1
W1,4,edu_bin,0.3863400492491987,0.06866356976267712,0.09468392251113897,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,5,gender,0.29646198890276604,0.07624741508159122,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,5,religion,0.29646198890276604,0.008793841239941758,0,0.1044776119402985,1,0.13432835820895522,1,0.13432835820895522,1
W1,5,marital,0.29646198890276604,0.044460596629880555,0,0.031746031746031744,1,0.032679738562091505,1,0.024875621890547265,1
W1,5,indig,0.29646198890276604,0.011742183820969886,0,0.11940298507462686,1,0.09950248756218906,1,0.14925373134328357,1
W1,5,income,0.29646198890276604,0.02837779734239665,0,0.05472636815920398,1,0.06338028169014084,1,0.024875621890547265,1
W1,5,age_bin,0.29646198890276604,-0.02020843144079771,0,0.2835820895522388,1,0.38308457711442784,1,0.3333333333333333,1
W1,5,edu_bin,0.29646198890276604,-0.002252206138285584,0.00811049561229589,0.3880597014925373,1,0.32338308457711445,1,0.3582089552238806,1
W1,6,gender,0.2648100438924854,0.11856842970596446,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,6,religion,0.2648100438924854,0.002504734222926885,0,0.17412935323383086,1,0.23026315789473684,1,0.22388059701492538,1
W1,6,marital,0.2648100438924854,0.027208937038505188,0,0.029850746268656716,1,0.009950248756218905,1,0.03482587064676617,1
W1,6,indig,0.2648100438924854,-1.486325802614571e-4,0,1,1,1,1,0.7960199004975125,1
W1,6,income,0.2648100438924854,-0.0037947182219873477,0,0.40298507462686567,1,0.4427860696517413,1,0.48258706467661694,1
W1,6,age_bin,0.2648100438924854,-0.011863081869027172,0,0.47761194029850745,1,0.3781094527363184,1,0.40298507462686567,1
W1,6,edu_bin,0.2648100438924854,0.051245210727969476,0.008965046492806591,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,7,gender,0.33495395408929757,0.035858346854155496,0,0.024875621890547265,1,0.024875621890547265,1,0.009950248756218905,1
W1,7,religion,0.33495395408929757,0.1099449402079202,0,0.004975124378109453,1,0.004975124378109453,1,0.007936507936507936,1
W1,7,marital,0.33495395408929757,0.017659695931734776,0,0.06467661691542288,1,0.07462686567164178,1,0.04477611940298507,1
W1,7,indig,0.33495395408929757,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,7,income,0.33495395408929757,0.04666185926326544,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,7,age_bin,0.33495395408929757,-0.004131362297938823,0,0.10945273631840796,1,0.09950248756218906,1,0.0845771144278607,1
W1,7,edu_bin,0.33495395408929757,0.018989243434889752,0.0391890565736054,0.06467661691542288,1,0.11940298507462686,1,0.12437810945273632,1
W1,8,gender,0.26218021834772687,0.08664417371967517,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,8,religion,0.26218021834772687,0.08372072961496788,0,0.005847953216374269,1,0.004975124378109453,1,0.004975124378109453,1
W1,8,marital,0.26218021834772687,-0.0012125104237558082,0,0.39655172413793105,1,0.4577114427860697,1,0.4577114427860697,1
W1,8,indig,0.26218021834772687,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,8,income,0.26218021834772687,0.06607942182902171,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W1,8,age_bin,0.26218021834772687,-0.018460830641528245,0,0.42786069651741293,1,0.46766169154228854,1,0.3880597014925373,1
W1,8,edu_bin,0.26218021834772687,-0.003321224204200224,0.005325747934448653,0.5137614678899083,1,0.48258706467661694,1,0.40298507462686567,1
W1,9,gender,0.4365006080807171,0.08195576775820924,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,9,religion,0.4365006080807171,0.011255123643079137,0,0.22115384615384615,1,0.21393034825870647,1,0.20398009950248755,1
W1,9,marital,0.4365006080807171,0.04443493536327198,0,0.01990049751243781,1,0.024875621890547265,1,0.04975124378109453,1
W1,9,indig,0.4365006080807171,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,9,income,0.4365006080807171,0.020804243052114813,0,0.13432835820895522,1,0.14427860696517414,1,0.0945273631840796,1
W1,9,age_bin,0.4365006080807171,0.0014695283996216456,0,0.04975124378109453,1,0.03482587064676617,1,0.03980099502487562,1
W1,9,edu_bin,0.4365006080807171,0.06138800054051624,0.0963186067203477,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,10,gender,0.396189596799015,0.10368728839642968,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,10,religion,0.396189596799015,0.037556171129578264,0,0.013157894736842105,1,0.004975124378109453,1,0.009950248756218905,1
W1,10,marital,0.396189596799015,-0.015241612803939819,0,0.6666666666666666,1,0.6567164179104478,1,0.6069651741293532,1
W1,10,indig,0.396189596799015,0.013419513696521945,0,0.288135593220339,1,0.19900497512437812,1,0.23383084577114427,1
W1,10,income,0.396189596799015,0.02206217297630028,0,0.13930348258706468,1,0.23383084577114427,1,0.13930348258706468,1
W1,10,age_bin,0.396189596799015,-0.012354570637119111,0,0.373134328358209,1,0.3582089552238806,1,0.4129353233830846,1
W1,10,edu_bin,0.396189596799015,0.035524776854416684,0.03308885010483362,0.1320754716981132,1,0.06467661691542288,1,0.07462686567164178,1
W1,11,gender,0.32565750215136846,0.10499619977261446,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,11,religion,0.32565750215136846,0.06977657175520258,0,0.007633587786259542,1,0.004975124378109453,1,0.004975124378109453,1
W1,11,marital,0.32565750215136846,0.022006771314250495,0,0.14427860696517414,1,0.06965174129353234,1,0.09950248756218906,1
W1,11,indig,0.32565750215136846,0.0581874485713029,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,11,income,0.32565750215136846,0.0034264860145351572,0,0.3681592039800995,1,0.4079601990049751,1,0.39303482587064675,1
W1,11,age_bin,0.32565750215136846,-0.011391260105150094,0,0.2935323383084577,1,0.31343283582089554,1,0.36318407960199006,1
W1,11,edu_bin,0.32565750215136846,-0.003344828236003572,0.01982445925579453,0.417910447761194,1,0.4427860696517413,1,0.3781094527363184,1
W1,12,gender,0.3888184683927066,0.0913743233556794,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,12,religion,0.3888184683927066,0.05857417263335998,0,0.01,1,0.004975124378109453,1,0.004975124378109453,1
W1,12,marital,0.3888184683927066,0.06137711691590941,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,12,indig,0.3888184683927066,0.04663260496243132,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,12,income,0.3888184683927066,0.024957248422576794,0,0.01990049751243781,1,0.01990049751243781,1,0.009950248756218905,1
W1,12,age_bin,0.3888184683927066,0.006699130675817794,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,12,edu_bin,0.3888184683927066,0.0052507382722803975,0.015483671910429994,0.27860696517412936,1,0.26865671641791045,1,0.263681592039801,1
W1,13,gender,0.23462599999999997,0.10430200000000002,0,0.005076142131979695,1,0.004975124378109453,1,0.004975124378109453,1
W1,13,religion,0.23462599999999997,0.1334059999999999,0,0.004975124378109453,1,0.01098901098901099,1,0.004975124378109453,1
W1,13,marital,0.23462599999999997,0.021751999999999883,0,0.06965174129353234,1,0.07960199004975124,1,0.06467661691542288,1
W1,13,indig,0.23462599999999997,-0.017250000000000203,0,0.900497512437811,1,0.8606965174129353,1,0.9154228855721394,1
W1,13,income,0.23462599999999997,0.009917999999999871,0,0.14925373134328357,1,0.15920398009950248,1,0.1791044776119403,1
W1,13,age_bin,0.23462599999999997,-0.010162000000000006,0,0.19900497512437812,1,0.15920398009950248,1,0.208955223880597,1
W1,13,edu_bin,0.23462599999999997,0.05463800000000002,0.09376745032080168,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,14,gender,0.28792969734189966,0.09885154872134044,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,14,religion,0.28792969734189966,0.10142323711892176,0,0.004975124378109453,1,0.010752688172043012,1,0.004975124378109453,1
W1,14,marital,0.28792969734189966,0.04860668225623588,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,14,indig,0.28792969734189966,0.005278702916351806,0,0.02702702702702703,1,0.006289308176100629,1,0.014925373134328358,1
W1,14,income,0.28792969734189966,0.003330498866213283,0,0.2835820895522388,1,0.2736318407960199,1,0.2537313432835821,1
W1,14,age_bin,0.28792969734189966,0.010179968978332081,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,14,edu_bin,0.28792969734189966,0.0435248173343412,0.041006817685081604,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,15,gender,0.26406611570247934,0.030413223140495854,0,0.03980099502487562,1,0.04477611940298507,1,0.04975124378109453,1
W1,15,religion,0.26406611570247934,0.006750413223140565,0,0.07462686567164178,1,0.03980099502487562,1,0.08888888888888889,1
W1,15,marital,0.26406611570247934,0.02485289256198342,0,0.04477611940298507,1,0.04975124378109453,1,0.05472636815920398,1
W1,15,indig,0.26406611570247934,-9.520661157023948e-4,0,1,1,0.8208955223880597,1,0.6666666666666666,1
W1,15,income,0.26406611570247934,0.0049983471074379615,0,0.2835820895522388,1,0.23880597014925373,1,0.23880597014925373,1
W1,15,age_bin,0.26406611570247934,-0.016072727272727273,0,0.21393034825870647,1,0.208955223880597,1,0.20398009950248755,1
W1,15,edu_bin,0.26406611570247934,0.023140495867768618,0.1033461883602159,0.0945273631840796,1,0.09950248756218906,1,0.07960199004975124,1
W1,16,gender,0.3205271112560571,0.09037531548063786,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,16,religion,0.3205271112560571,0.06452354818061667,0,0.00641025641025641,1,0.004975124378109453,1,0.004975124378109453,1
W1,16,marital,0.3205271112560571,0.02549643327386747,0,0.06965174129353234,1,0.05970149253731343,1,0.04477611940298507,1
W1,16,indig,0.3205271112560571,-3.0422433746212932e-5,0,1,1,1,1,0.582089552238806,1
W1,16,income,0.3205271112560571,-0.006180603909765381,0,0.6716417910447762,1,0.6019900497512438,1,0.5771144278606966,1
W1,16,age_bin,0.3205271112560571,-0.01085715815528097,0,0.5671641791044776,1,0.5472636815920398,1,0.6019900497512438,1
W1,16,edu_bin,0.3205271112560571,0.009943268245550363,0.026652212724854338,0.21393034825870647,1,0.19402985074626866,1,0.19402985074626866,1
W1,17,gender,0.36645703981008027,0.12178140978816639,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,17,religion,0.36645703981008027,0.08268466946676412,0,0.017857142857142856,1,0.004975124378109453,1,0.004975124378109453,1
W1,17,marital,0.36645703981008027,0.02666179693206705,0,0.0945273631840796,1,0.07462686567164178,1,0.06965174129353234,1
W1,17,indig,0.36645703981008027,0.007298895178962574,0,0.11940298507462686,1,0.06467661691542288,1,0.06467661691542288,1
W1,17,income,0.36645703981008027,0.03723064280496713,0,0.07462686567164178,1,0.04975124378109453,1,0.03980099502487562,1
W1,17,age_bin,0.36645703981008027,-0.028236851716581447,0,0.9651741293532339,1,0.9701492537313433,1,0.9651741293532339,1
W1,17,edu_bin,0.36645703981008027,0.05327223338203063,0.06547840970785934,0.012987012987012988,1,0.014925373134328358,1,0.03482587064676617,1
W1,18,gender,0.36843601699734285,0.10239761789063384,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,18,religion,0.36843601699734285,0.020476421873223072,0,0.04975124378109453,1,0.045112781954887216,1,0.03980099502487562,1
W1,18,marital,0.36843601699734285,0.0697211567291488,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,18,indig,0.36843601699734285,0.0329401060783078,0,0.09302325581395349,1,0.08955223880597014,1,0.07960199004975124,1
W1,18,income,0.36843601699734285,-0.008110958323425121,0,0.46766169154228854,1,0.5024875621890548,1,0.5323383084577115,1
W1,18,age_bin,0.36843601699734285,-0.010127066510892157,0,0.30845771144278605,1,0.22885572139303484,1,0.23880597014925373,1
W1,18,edu_bin,0.36843601699734285,0.014448775343513798,0.06559121299226746,0.18407960199004975,1,0.15920398009950248,1,0.15920398009950248,1
W1,19,gender,0.32401711226256635,0.11396791666397135,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,19,religion,0.32401711226256635,0.08658797311546239,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,19,marital,0.32401711226256635,0.07238615364379497,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,19,indig,0.32401711226256635,7.493083722003302e-4,0,0.3392857142857143,1,0.3283582089552239,1,0.3781094527363184,1
W1,19,income,0.32401711226256635,0.003303156151552189,0,0.2935323383084577,1,0.30845771144278605,1,0.31840796019900497,1
W1,19,age_bin,0.32401711226256635,0.008518665864529356,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,19,edu_bin,0.32401711226256635,0.041079349061262094,0.022563098448751567,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,20,gender,0.3294603725346968,0.05295836376917447,0,0.03980099502487562,1,0.024875621890547265,1,0.029850746268656716,1
W1,20,religion,0.3294603725346968,0.17811815193571945,0,0.006578947368421052,1,0.004975124378109453,1,0.004975124378109453,1
W1,20,marital,0.3294603725346968,0.07514609203798389,0,0.009950248756218905,1,0.009950248756218905,1,0.014925373134328358,1
W1,20,indig,0.3294603725346968,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,20,income,0.3294603725346968,0.0010728634039443574,0,0.34328358208955223,1,0.3781094527363184,1,0.2736318407960199,1
W1,20,age_bin,0.3294603725346968,-0.01933436815193572,0,0.24875621890547264,1,0.15920398009950248,1,0.17412935323383086,1
W1,20,edu_bin,0.3294603725346968,0.044923301680058425,0.08877992400401194,0.07462686567164178,1,0.04975124378109453,1,0.04975124378109453,1
W1,21,gender,0.34285233683556754,0.06194684540137668,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,21,religion,0.34285233683556754,0.030509225712954627,0,0.013888888888888888,1,0.004975124378109453,1,0.004975124378109453,1
W1,21,marital,0.34285233683556754,0.04598461518554936,0,0.009950248756218905,1,0.004975124378109453,1,0.009950248756218905,1
W1,21,indig,0.34285233683556754,0.03894876033057848,0,0.004975124378109453,1,0.01990049751243781,1,0.009950248756218905,1
W1,21,income,0.34285233683556754,0.012932819212256086,0,0.17412935323383086,1,0.16417910447761194,1,0.208955223880597,1
W1,21,age_bin,0.34285233683556754,-0.004255408622742089,0,0.12437810945273632,1,0.14427860696517414,1,0.14427860696517414,1
W1,21,edu_bin,0.34285233683556754,0.003513016924589829,0.022091226854597083,0.34328358208955223,1,0.31840796019900497,1,0.36318407960199006,1
W1,22,gender,0.3193137145884707,0.10892131788776888,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,22,religion,0.3193137145884707,0.0407604607505183,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,22,marital,0.3193137145884707,0.021961525631046308,0,0.08955223880597014,1,0.11940298507462686,1,0.11442786069651742,1
W1,22,indig,0.3193137145884707,0.008992724308658162,0,0.16417910447761194,1,0.19402985074626866,1,0.17412935323383086,1
W1,22,income,0.3193137145884707,0.01879893511947195,0,0.14427860696517414,1,0.16417910447761194,1,0.12437810945273632,1
W1,22,age_bin,0.3193137145884707,-0.014910289702448313,0,0.44776119402985076,1,0.5671641791044776,1,0.48756218905472637,1
W1,22,edu_bin,0.3193137145884707,-0.009536829298604915,0.05118236016831992,0.5124378109452736,1,0.5074626865671642,1,0.5373134328358209,1
W1,23,gender,0.3033946610410158,0.05115319079881528,0,0.009950248756218905,1,0.01990049751243781,1,0.024875621890547265,1
W1,23,religion,0.3033946610410158,0.0631262931559089,0,0.004975124378109453,1,0.005813953488372093,1,0.004975124378109453,1
W1,23,marital,0.3033946610410158,0.021293967300904604,0,0.0845771144278607,1,0.0945273631840796,1,0.1044776119402985,1
W1,23,indig,0.3033946610410158,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,23,income,0.3033946610410158,0.003565053349020242,0,0.24378109452736318,1,0.23383084577114427,1,0.2935323383084577,1
W1,23,age_bin,0.3033946610410158,-0.011633331981013436,0,0.18407960199004975,1,0.15920398009950248,1,0.24378109452736318,1
W1,23,edu_bin,0.3033946610410158,0.017155868392226797,0.01856419854412248,0.13930348258706468,1,0.12437810945273632,1,0.19402985074626866,1
W1,24,gender,0.3608854731977172,0.03409596115043936,0,0.03482587064676617,1,0.014925373134328358,1,0.014925373134328358,1
W1,24,religion,0.3608854731977172,0.020514859272938696,0,0.1044776119402985,1,0.10945273631840796,1,0.1044776119402985,1
W1,24,marital,0.3608854731977172,0.01629561232515986,0,0.10945273631840796,1,0.15422885572139303,1,0.11442786069651742,1
W1,24,indig,0.3608854731977172,0.05173138195441329,0,0.004975124378109453,1,0.014925373134328358,1,0.009950248756218905,1
W1,24,income,0.3608854731977172,0.007848568790397137,0,0.1890547263681592,1,0.208955223880597,1,0.22388059701492538,1
W1,24,age_bin,0.3608854731977172,-0.007485209124174946,0,0.09950248756218906,1,0.08955223880597014,1,0.06965174129353234,1
W1,24,edu_bin,0.3608854731977172,0.002252829930577016,0.01620299397652133,0.31343283582089554,1,0.3383084577114428,1,0.2935323383084577,1
W1,25,gender,0.42646295013850427,0.11130107340720219,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,25,religion,0.42646295013850427,0.006340893351800591,0,0.19879518072289157,1,0.18407960199004975,1,0.1791044776119403,1
W1,25,marital,0.42646295013850427,0.030470914127423865,0,0.13432835820895522,1,0.14427860696517414,1,0.15422885572139303,1
W1,25,indig,0.42646295013850427,-0.006254328254847575,0,1,1,0.8830409356725146,1,0.9303482587064676,1
W1,25,income,0.42646295013850427,0.006146121883656569,0,0.32338308457711445,1,0.31343283582089554,1,0.32338308457711445,1
W1,25,age_bin,0.42646295013850427,-0.013590720221606649,0,0.1691542288557214,1,0.24875621890547264,1,0.16417910447761194,1
W1,25,edu_bin,0.42646295013850427,0.05815010387811642,0.0926153605979003,0.04477611940298507,1,0.03482587064676617,1,0.05970149253731343,1
W1,26,gender,0.38080856123662304,0.007966706302021481,0,0.3781094527363184,1,0.263681592039801,1,0.31343283582089554,1
W1,26,religion,0.38080856123662304,-4.518430439951445e-4,0,0.11940298507462686,1,0.12437810945273632,1,0.12935323383084577,1
W1,26,marital,0.38080856123662304,0.022449464922710993,0,0.19900497512437812,1,0.17412935323383086,1,0.16417910447761194,1
W1,26,indig,0.38080856123662304,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,26,income,0.38080856123662304,-0.02520808561236615,0,0.6616915422885572,1,0.5870646766169154,1,0.6666666666666666,1
W1,26,age_bin,0.38080856123662304,-0.04872770511296076,0,1,1,0.9950248756218906,1,0.9950248756218906,1
W1,26,edu_bin,0.38080856123662304,-0.009536266349583822,0.05205407201209028,0.4626865671641791,1,0.42786069651741293,1,0.5223880597014925,1
W1,27,gender,0.19013661445354224,0.0509856710573158,0,0.03482587064676617,1,0.01990049751243781,1,0.014925373134328358,1
W1,27,religion,0.19013661445354224,0.05018467426130313,0,0.004975124378109453,1,0.01020408163265306,1,0.009950248756218905,1
W1,27,marital,0.19013661445354224,0.037735849056603765,0,0.024875621890547265,1,0.029850746268656716,1,0.04975124378109453,1
W1,27,indig,0.19013661445354224,-0.0012571199715200598,0,0.42786069651741293,1,0.4527363184079602,1,0.3582089552238806,1
W1,27,income,0.19013661445354224,-0.032851993592025674,0,0.7164179104477612,1,0.7562189054726368,1,0.681592039800995,1
W1,27,age_bin,0.19013661445354224,-0.024875400498398,0,0.25870646766169153,1,0.3383084577114428,1,0.31840796019900497,1
W1,27,edu_bin,0.19013661445354224,-0.01619793520825913,0.027185147563467307,0.5174129353233831,1,0.5472636815920398,1,0.4975124378109453,1
W1,28,gender,0.47479094332241195,0.013020833333333454,0,0.32338308457711445,1,0.2537313432835821,1,0.2885572139303483,1
W1,28,religion,0.47479094332241195,0.054084683641975356,0,0.04918032786885246,1,0.03482587064676617,1,0.03980099502487562,1
W1,28,marital,0.47479094332241195,-0.023244598765432167,0,0.6268656716417911,1,0.6318407960199005,1,0.6218905472636815,1
W1,28,indig,0.47479094332241195,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,28,income,0.47479094332241195,0.03819444444444453,0,0.12437810945273632,1,0.0945273631840796,1,0.10945273631840796,1
W1,28,age_bin,0.47479094332241195,-0.02083333333333333,0,0.5920398009950248,1,0.5771144278606966,1,0.6169154228855721,1
W1,28,edu_bin,0.47479094332241195,0.00865644290123449,0.12259724175884304,0.32338308457711445,1,0.263681592039801,1,0.2935323383084577,1
W1,29,gender,0.2032875,0.07499999999999993,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,29,religion,0.2032875,-0.00413750000000003,0,0.6766169154228856,1,0.8258706467661692,1,0.7761194029850746,1
W1,29,marital,0.2032875,0.07218750000000002,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,29,indig,0.2032875,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,29,income,0.2032875,0.007950000000000013,0,0.208955223880597,1,0.23383084577114427,1,0.20398009950248755,1
W1,29,age_bin,0.2032875,-0.022687500000000003,0,0.13432835820895522,1,0.15422885572139303,1,0.13930348258706468,1
W1,29,edu_bin,0.2032875,0.06298749999999997,0.08013391979729506,0.004975124378109453,1,0.024875621890547265,1,0.004975124378109453,1
W1,30,gender,0.2662766871571155,0.06632956573468157,0,0.009950248756218905,1,0.014925373134328358,1,0.024875621890547265,1
W1,30,religion,0.2662766871571155,-0.023200475907198342,0,0.746268656716418,1,0.7263681592039801,1,0.8405797101449275,1
W1,30,marital,0.2662766871571155,0.057505453103311344,0,0.014925373134328358,1,0.014925373134328358,1,0.01990049751243781,1
W1,30,indig,0.2662766871571155,-0.001619406437967069,0,1,1,1,1,0.7910447761194029,1
W1,30,income,0.2662766871571155,0.02604269945138471,0,0.09950248756218906,1,0.06965174129353234,1,0.07960199004975124,1
W1,30,age_bin,0.2662766871571155,-0.02871967744067686,0,0.23383084577114427,1,0.20398009950248755,1,0.17412935323383086,1
W1,30,edu_bin,0.2662766871571155,0.036453169409742775,0.15508657720997696,0.10945273631840796,1,0.0945273631840796,1,0.08955223880597014,1
W1,31,gender,0.3142887831317337,0.10806233062330614,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W1,31,religion,0.3142887831317337,0.06473494612994901,0,0.024390243902439025,1,0.014925373134328358,1,0.004975124378109453,1
W1,31,marital,0.3142887831317337,0.0413692246678562,0,0.04477611940298507,1,0.04975124378109453,1,0.014925373134328358,1
W1,31,indig,0.3142887831317337,0.008320113688941588,0,0.25870646766169153,1,0.263681592039801,1,0.2835820895522388,1
W1,31,income,0.3142887831317337,0.007857426135236767,0,0.31343283582089554,1,0.2835820895522388,1,0.26865671641791045,1
W1,31,age_bin,0.3142887831317337,-0.02001949897547756,0,0.6119402985074627,1,0.5920398009950248,1,0.5024875621890548,1
W1,31,edu_bin,0.3142887831317337,-0.02115143102650549,0.018009654407013246,0.6517412935323383,1,0.6417910447761194,1,0.6467661691542289,1
W1,32,gender,0.3129612848283693,0.06384564154074593,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,32,religion,0.3129612848283693,0.062186107957026726,0,0.004975124378109453,1,0.004975124378109453,1,0.008849557522123894,1
W1,32,marital,0.3129612848283693,0.09240708795528002,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,32,indig,0.3129612848283693,-0.003736680059393852,0,0.8717948717948718,1,0.7213930348258707,1,0.7711442786069652,1
W1,32,income,0.3129612848283693,-0.009457703729583211,0,0.681592039800995,1,0.6915422885572139,1,0.7014925373134329,1
W1,32,age_bin,0.3129612848283693,-0.013538300288234776,0,0.39800995024875624,1,0.39303482587064675,1,0.4228855721393035,1
W1,32,edu_bin,0.3129612848283693,0.029344811773954205,0.047442157724999705,0.05970149253731343,1,0.07462686567164178,1,0.04477611940298507,1
W1,33,gender,0.42773746603362295,0.06848517423631635,0,0.009950248756218905,1,0.024875621890547265,1,0.009950248756218905,1
W1,33,religion,0.42773746603362295,0.07518886798650305,0,0.006666666666666667,1,0.004975124378109453,1,0.004975124378109453,1
W1,33,marital,0.42773746603362295,0.007211323121024904,0,0.41237113402061853,1,0.3383084577114428,1,0.26865671641791045,1
W1,33,indig,0.42773746603362295,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,33,income,0.42773746603362295,0.0038818716593507774,0,0.3034825870646766,1,0.31840796019900497,1,0.3283582089552239,1
W1,33,age_bin,0.42773746603362295,-0.01772223715249784,0,0.3582089552238806,1,0.3582089552238806,1,0.35323383084577115,1
W1,33,edu_bin,0.42773746603362295,0.0603183134760667,0.019936222065637596,0.029850746268656716,1,0.029850746268656716,1,0.029850746268656716,1
W1,34,gender,0.3624531445231154,0.060586734693877584,0,0.014925373134328358,1,0.014925373134328358,1,0.004975124378109453,1
W1,34,religion,0.3624531445231154,0.03411339025406095,0,0.019230769230769232,1,0.009950248756218905,1,0.01990049751243781,1
W1,34,marital,0.3624531445231154,0.058673469387755306,0,0.014925373134328358,1,0.004975124378109453,1,0.009950248756218905,1
W1,34,indig,0.3624531445231154,-0.003969700124947861,0,0.572139303482587,1,0.5124378109452736,1,0.5422885572139303,1
W1,34,income,0.3624531445231154,0.03705487296959609,0,0.01990049751243781,1,0.024875621890547265,1,0.009950248756218905,1
W1,34,age_bin,0.3624531445231154,-0.023193461057892537,0,0.5671641791044776,1,0.5572139303482587,1,0.6069651741293532,1
W1,34,edu_bin,0.3624531445231154,-0.005206164098292249,0.03797650764190717,0.4079601990049751,1,0.44776119402985076,1,0.3482587064676617,1
W1,35,gender,0.2518038309135044,0.10262724279609775,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,35,religion,0.2518038309135044,-0.00448635362700228,0,0.42028985507246375,1,0.4427860696517413,1,0.4228855721393035,1
W1,35,marital,0.2518038309135044,0.03022577962957884,0,0.029850746268656716,1,0.01990049751243781,1,0.029850746268656716,1
W1,35,indig,0.2518038309135044,0.009592512388488239,0,0.10945273631840796,1,0.0945273631840796,1,0.08955223880597014,1
W1,35,income,0.2518038309135044,-0.013456015155529966,0,0.6069651741293532,1,0.6368159203980099,1,0.6268656716417911,1
W1,35,age_bin,0.2518038309135044,-0.005604134876906996,0,0.14427860696517414,1,0.08955223880597014,1,0.1044776119402985,1
W1,35,edu_bin,0.2518038309135044,0.04389347270573113,0.04624065743613499,0.009433962264150943,1,0.009950248756218905,1,0.014925373134328358,1
W1,36,gender,0.32217660239638257,0.02360825987199619,0,0.1044776119402985,1,0.08955223880597014,1,0.09950248756218906,1
W1,36,religion,0.32217660239638257,-0.00183150183150191,0,0.4228855721393035,1,0.40963855421686746,1,0.31840796019900497,1
W1,36,marital,0.32217660239638257,-0.016027318225120435,0,0.5970149253731343,1,0.5472636815920398,1,0.582089552238806,1
W1,36,indig,0.32217660239638257,-4.293630667258668e-4,0,1,1,1,1,0.6865671641791045,1
W1,36,income,0.32217660239638257,-0.016107823800131427,0,0.7014925373134329,1,0.6865671641791045,1,0.6119402985074627,1
W1,36,age_bin,0.32217660239638257,-0.027606703430879252,0,0.8407960199004975,1,0.8855721393034826,1,0.835820895522388,1
W1,36,edu_bin,0.32217660239638257,-0.019079821277623504,0.046985371585304414,0.6517412935323383,1,0.6616915422885572,1,0.6567164179104478,1
W1,37,gender,0.2990524308091876,0.1143981819657496,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,37,religion,0.2990524308091876,0.0022725428130832784,0,0.20398009950248755,1,0.23728813559322035,1,0.18435754189944134,1
W1,37,marital,0.2990524308091876,0.010135135135135087,0,0.2978723404255319,1,0.30845771144278605,1,0.1791044776119403,1
W1,37,indig,0.2990524308091876,0.007548088629169865,0,0.06896551724137931,1,0.04975124378109453,1,0.03482587064676617,1
W1,37,income,0.2990524308091876,-0.00804520736953157,0,0.48258706467661694,1,0.35323383084577115,1,0.5124378109452736,1
W1,37,age_bin,0.2990524308091876,-0.013056975894813735,0,0.1791044776119403,1,0.18407960199004975,1,0.1691542288557214,1
W1,37,edu_bin,0.2990524308091876,-0.00950612774937093,0.03704133279221408,0.43283582089552236,1,0.5024875621890548,1,0.44776119402985076,1
W1,38,gender,0.3256435911303408,0.10588426176311513,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,38,religion,0.3256435911303408,0.04501622498647928,0,0.017543859649122806,1,0.004975124378109453,1,0.004975124378109453,1
W1,38,marital,0.3256435911303408,0.048739859383450546,0,0.01990049751243781,1,0.014925373134328358,1,0.014925373134328358,1
W1,38,indig,0.3256435911303408,-0.0029448350459706737,0,0.6153846153846154,1,0.6169154228855721,1,0.7064676616915423,1
W1,38,income,0.3256435911303408,-0.01376149269875604,0,0.7860696517412935,1,0.7711442786069652,1,0.7412935323383084,1
W1,38,age_bin,0.3256435911303408,0.011833423472147104,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,38,edu_bin,0.3256435911303408,0.0839264467279611,0.03843762083516326,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,39,gender,0.43253364090734325,0.06901191849288738,0,0.014925373134328358,1,0.01990049751243781,1,0.014925373134328358,1
W1,39,religion,0.43253364090734325,0.01969242599000384,0,0.05472636815920398,1,0.034482758620689655,1,0.03980099502487562,1
W1,39,marital,0.43253364090734325,0.06024605920799697,0,0.010752688172043012,1,0.009950248756218905,1,0.009950248756218905,1
W1,39,indig,0.43253364090734325,-0.003391003460207716,0,0.7711442786069652,1,0.7611940298507462,1,0.736318407960199,1
W1,39,income,0.43253364090734325,0.022229911572472172,0,0.1890547263681592,1,0.1791044776119403,1,0.22885572139303484,1
W1,39,age_bin,0.43253364090734325,-0.005920799692425988,0,0.16417910447761194,1,0.22388059701492538,1,0.1791044776119403,1
W1,39,edu_bin,0.43253364090734325,0.04029219530949624,0.042336288489150255,0.07960199004975124,1,0.07960199004975124,1,0.06965174129353234,1
W1,40,gender,0.3728117913832199,0.028015873015872855,0,0.05970149253731343,1,0.05970149253731343,1,0.03980099502487562,1
W1,40,religion,0.3728117913832199,0.05458251150558838,0,0.03333333333333333,1,0.014925373134328358,1,0.009950248756218905,1
W1,40,marital,0.3728117913832199,0.008151927437641648,0,0.208955223880597,1,0.26865671641791045,1,0.2885572139303483,1
W1,40,indig,0.3728117913832199,-0.0029024943310660117,0,1,1,0.6865671641791045,1,0.746268656716418,1
W1,40,income,0.3728117913832199,-0.012800453514739463,0,0.5572139303482587,1,0.7053571428571429,1,0.5920398009950248,1
W1,40,age_bin,0.3728117913832199,-0.00528344671201815,0,0.029850746268656716,1,0.029850746268656716,1,0.024875621890547265,1
W1,40,edu_bin,0.3728117913832199,0.041723356009070206,0.1494467973765423,0.05970149253731343,1,0.06467661691542288,1,0.04975124378109453,1
W1,41,gender,0.36945804096876417,0.07094556360344056,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,41,religion,0.36945804096876417,0.0982946186057039,0,0.005076142131979695,1,0.004975124378109453,1,0.004975124378109453,1
W1,41,marital,0.36945804096876417,0.06087313263920335,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,41,indig,0.36945804096876417,0.13447473404255317,0,0.016666666666666666,1,0.004975124378109453,1,0.004975124378109453,1
W1,41,income,0.36945804096876417,0.044915685830692664,0,0.014925373134328358,1,0.009950248756218905,1,0.009950248756218905,1
W1,41,age_bin,0.36945804096876417,-0.006949552965142596,0,0.13432835820895522,1,0.07960199004975124,1,0.07960199004975124,1
W1,41,edu_bin,0.36945804096876417,-0.029428615889542792,0.025149922268641732,0.8507462686567164,1,0.8159203980099502,1,0.8159203980099502,1
W1,42,gender,0.35361612105131063,0.07572678993310795,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,42,religion,0.35361612105131063,0.05801371309277656,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,42,marital,0.35361612105131063,0.04055760734020991,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W1,42,indig,0.35361612105131063,-2.868514468068044e-4,0,1,1,0.8159203980099502,1,0.7611940298507462,1
W1,42,income,0.35361612105131063,0.016539774741933466,0,0.13930348258706468,1,0.15422885572139303,1,0.11442786069651742,1
W1,42,age_bin,0.35361612105131063,-0.006894394843048428,0,0.31840796019900497,1,0.26865671641791045,1,0.2736318407960199,1
W1,42,edu_bin,0.35361612105131063,0.024866434795080578,0.02063024129906948,0.0845771144278607,1,0.06467661691542288,1,0.07960199004975124,1
W1,43,gender,0.4095115401364494,0.07156336188125988,0,0.02158273381294964,1,0.014925373134328358,1,0.01990049751243781,1
W1,43,religion,0.4095115401364494,0.001215706198287099,0,0.3333333333333333,1,0.3142857142857143,1,0.24875621890547264,1
W1,43,marital,0.4095115401364494,0.10072216577151977,0,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W1,43,indig,0.4095115401364494,0.007675279430976872,0,0.2935323383084577,1,0.22885572139303484,1,0.22388059701492538,1
W1,43,income,0.4095115401364494,-0.008274060095804947,0,0.5124378109452736,1,0.4975124378109453,1,0.4925373134328358,1
W1,43,age_bin,0.4095115401364494,-0.023370590796922636,0,0.47761194029850745,1,0.5024875621890548,1,0.527363184079602,1
W1,43,edu_bin,0.4095115401364494,0.07473871389171138,0.1136641932241702,0.01990049751243781,1,0.009950248756218905,1,0.01990049751243781,1
W1,44,gender,0.3117398093359632,0.10451594345825119,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,44,religion,0.3117398093359632,0.03153763971071666,0,0.04975124378109453,1,0.009950248756218905,1,0.014925373134328358,1
W1,44,marital,0.3117398093359632,-0.003472222222222099,0,0.3984375,1,0.4079601990049751,1,0.373134328358209,1
W1,44,indig,0.3117398093359632,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,44,income,0.3117398093359632,0.027531229454306416,0,0.13930348258706468,1,0.029850746268656716,1,0.0945273631840796,1
W1,44,age_bin,0.3117398093359632,-0.013251972386587775,0,0.11442786069651742,1,0.09950248756218906,1,0.11940298507462686,1
W1,44,edu_bin,0.3117398093359632,0.011505588428665281,0.042428978747304544,0.21393034825870647,1,0.2537313432835821,1,0.21890547263681592,1
W1,45,gender,0.31113897462277096,0.05242626886145413,0,0.03669724770642202,1,0.01990049751243781,1,0.024875621890547265,1
W1,45,religion,0.31113897462277096,0.051108110425240105,0,0.029850746268656716,1,0.03076923076923077,1,0.01990049751243781,1
W1,45,marital,0.31113897462277096,0.055169753086419915,0,0.009950248756218905,1,0.009950248756218905,1,0.01990049751243781,1
W1,45,indig,0.31113897462277096,-0.0015432098765431577,0,1,1,0.7014925373134329,1,0.7213930348258707,1
W1,45,income,0.31113897462277096,0.0071587791495200115,0,0.20398009950248755,1,0.23383084577114427,1,0.2736318407960199,1
W1,45,age_bin,0.31113897462277096,-0.0126457475994513,0,0.06965174129353234,1,0.0945273631840796,1,0.09950248756218906,1
W1,45,edu_bin,0.31113897462277096,0.028635116598079657,0.12971022424225806,0.09950248756218906,1,0.07462686567164178,1,0.09950248756218906,1
W1,46,gender,0.3179210441392664,0.06376349098210757,0,0.008264462809917356,1,0.004975124378109453,1,0.004975124378109453,1
W1,46,religion,0.3179210441392664,0.05165692566961888,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,46,marital,0.3179210441392664,0.056865430815016604,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,46,indig,0.3179210441392664,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,46,income,0.3179210441392664,-0.005600057370289291,0,0.5074626865671642,1,0.5621890547263682,1,0.5422885572139303,1
W1,46,age_bin,0.3179210441392664,-0.00210190397647818,0,0.0945273631840796,1,0.11940298507462686,1,0.0945273631840796,1
W1,46,edu_bin,0.3179210441392664,0.03505611531428168,0.05133904678223976,0.014925373134328358,1,0.024875621890547265,1,0.014925373134328358,1
W1,47,gender,0.32860422405876966,0.08477502295684114,0,0.004975124378109453,1,0.0072992700729927005,1,0.004975124378109453,1
W1,47,religion,0.32860422405876966,0.09117998163452709,0,0.004975124378109453,1,0.004975124378109453,1,0.010869565217391304,1
W1,47,marital,0.32860422405876966,0.0031404958677685446,0,0.2935323383084577,1,0.2885572139303483,1,0.2935323383084577,1
W1,47,indig,0.32860422405876966,-6.611570247934006e-4,0,1,1,0.8308457711442786,1,0.8109452736318408,1
W1,47,income,0.32860422405876966,-0.016202938475665785,0,0.582089552238806,1,0.6417910447761194,1,0.6567164179104478,1
W1,47,age_bin,0.32860422405876966,-0.014637281910009181,0,0.3880597014925373,1,0.3681592039800995,1,0.373134328358209,1
W1,47,edu_bin,0.32860422405876966,0.05493112947658407,0.06987238991881407,0.015151515151515152,1,0.004975124378109453,1,0.004975124378109453,1
W1,48,gender,0.3001129391654711,0.1242330820182535,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,48,religion,0.3001129391654711,0.05100099966423504,0,0.014084507042253521,1,0.004975124378109453,1,0.004975124378109453,1
W1,48,marital,0.3001129391654711,0.06426848997283363,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,48,indig,0.3001129391654711,0.001204748023564687,0,0.22885572139303484,1,0.32338308457711445,1,0.36318407960199006,1
W1,48,income,0.3001129391654711,0.0014002930313483652,0,0.38308457711442784,1,0.34328358208955223,1,0.3283582089552239,1
W1,48,age_bin,0.3001129391654711,0.013266536430511887,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,48,edu_bin,0.3001129391654711,0.06725889777479327,0.08090942712471853,0.006329113924050633,1,0.004975124378109453,1,0.004975124378109453,1
W1,49,gender,0.39715199999999995,0.02860800000000005,0,0.07960199004975124,1,0.07462686567164178,1,0.07960199004975124,1
W1,49,religion,0.39715199999999995,0.025175999999999976,0,0.1267605633802817,1,0.09950248756218906,1,0.06965174129353234,1
W1,49,marital,0.39715199999999995,-0.005248000000000086,0,0.47761194029850745,1,0.4577114427860697,1,0.48756218905472637,1
W1,49,indig,0.39715199999999995,0.0025919999999998557,0,0.32338308457711445,1,0.263681592039801,1,0.30845771144278605,1
W1,49,income,0.39715199999999995,0.02232800000000007,0,0.19900497512437812,1,0.12437810945273632,1,0.1791044776119403,1
W1,49,age_bin,0.39715199999999995,-0.011672000000000004,0,0.3383084577114428,1,0.3482587064676617,1,0.35323383084577115,1
W1,49,edu_bin,0.39715199999999995,1.2799999999996148e-4,0.04115789088524169,0.373134328358209,1,0.3582089552238806,1,0.4129353233830846,1
W1,50,gender,0.1890620800859984,0.11908387828839331,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,50,religion,0.1890620800859984,0.10927468721072597,0,0.004975124378109453,1,0.014084507042253521,1,0.004975124378109453,1
W1,50,marital,0.1890620800859984,-0.047537997551434785,0,0.9054726368159204,1,0.9303482587064676,1,0.9353233830845771,1
W1,50,indig,0.1890620800859984,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,50,income,0.1890620800859984,-0.019902057391979477,0,0.5920398009950248,1,0.5920398009950248,1,0.5621890547263682,1
W1,50,age_bin,0.1890620800859984,-0.021036758338558927,0,0.14925373134328357,1,0.13432835820895522,1,0.1890547263681592,1
W1,50,edu_bin,0.1890620800859984,-0.026351936456746966,0.036661863003525474,0.6368159203980099,1,0.6567164179104478,1,0.6218905472636815,1
W1,51,gender,0.37412789049927425,0.07229729230177753,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,51,religion,0.37412789049927425,0.11955201111962718,0,0.004975124378109453,1,0.006097560975609756,1,0.004975124378109453,1
W1,51,marital,0.37412789049927425,0.03978988044922105,0,0.014925373134328358,1,0.004975124378109453,1,0.004975124378109453,1
W1,51,indig,0.37412789049927425,-3.9924193321816257e-4,0,1,1,0.7313432835820896,1,0.6218905472636815,1
W1,51,income,0.37412789049927425,0.002479243116157215,0,0.4245810055865922,1,0.31343283582089554,1,0.3582089552238806,1
W1,51,age_bin,0.37412789049927425,4.127964432965443e-4,0,0.05970149253731343,1,0.03980099502487562,1,0.05472636815920398,1
W1,51,edu_bin,0.37412789049927425,0.01345469959508977,0.016282775042926093,0.15920398009950248,1,0.15422885572139303,1,0.12437810945273632,1
W1,52,gender,0.3105843843706366,0.11945201089568983,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,52,religion,0.3105843843706366,0.05689171999516055,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,52,marital,0.3105843843706366,0.04165835537868401,0,0.0072992700729927005,1,0.009950248756218905,1,0.004975124378109453,1
W1,52,indig,0.3105843843706366,-9.417643038627966e-4,0,0.7313432835820896,1,0.7014925373134329,1,0.736318407960199,1
W1,52,income,0.3105843843706366,0.0264266257696798,0,0.009950248756218905,1,0.04477611940298507,1,0.024875621890547265,1
W1,52,age_bin,0.3105843843706366,-3.907667858042129e-4,0,0.024875621890547265,1,0.03482587064676617,1,0.024875621890547265,1
W1,52,edu_bin,0.3105843843706366,0.03861233645837761,0.056537237906322535,0.025510204081632654,1,0.009950248756218905,1,0.01990049751243781,1
W1,53,gender,0.4072561033085116,0.09109058346686787,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,53,religion,0.4072561033085116,0.11064756338957493,0,0.007352941176470588,1,0.004975124378109453,1,0.004975124378109453,1
W1,53,marital,0.4072561033085116,0.03359223300970887,0,0.03980099502487562,1,0.01990049751243781,1,0.05472636815920398,1
W1,53,indig,0.4072561033085116,0.003099255349231722,0,0.2835820895522388,1,0.21890547263681592,1,0.3034825870646766,1
W1,53,income,0.4072561033085116,-0.008558770854934505,0,0.7910447761194029,1,0.7661691542288557,1,0.7213930348258707,1
W1,53,age_bin,0.4072561033085116,0.0028108210010368627,0,0.03482587064676617,1,0.014925373134328358,1,0.03482587064676617,1
W1,53,edu_bin,0.4072561033085116,0.025570741822980664,0.03139887002116045,0.05970149253731343,1,0.06467661691542288,1,0.07960199004975124,1
W1,54,gender,0.3196412438050963,0.08757072058243054,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,54,religion,0.3196412438050963,0.03732029296960654,0,0.009950248756218905,1,0.008928571428571428,1,0.004975124378109453,1
W1,54,marital,0.3196412438050963,0.030166220779790365,0,0.03482587064676617,1,0.03980099502487562,1,0.04975124378109453,1
W1,54,indig,0.3196412438050963,0.03359414060786823,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,54,income,0.3196412438050963,0.008161045568176872,0,0.1890547263681592,1,0.20398009950248755,1,0.15920398009950248,1
W1,54,age_bin,0.3196412438050963,0.001653436252795931,0,0.024875621890547265,1,0.029850746268656716,1,0.03980099502487562,1
W1,54,edu_bin,0.3196412438050963,0.009757466777772922,0.07434073287845624,0.20398009950248755,1,0.19900497512437812,1,0.23880597014925373,1
W1,55,gender,0.30340408649077555,0.09387026383654024,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,55,religion,0.30340408649077555,0.053350525689347304,0,0.008130081300813009,1,0.009950248756218905,1,0.009950248756218905,1
W1,55,marital,0.30340408649077555,0.01424717317992441,0,0.11940298507462686,1,0.11442786069651742,1,0.0945273631840796,1
W1,55,indig,0.30340408649077555,0.003154136084110185,0,0.20398009950248755,1,0.17412935323383086,1,0.10945273631840796,1
W1,55,income,0.30340408649077555,-0.031279508034120274,0,0.8606965174129353,1,0.8606965174129353,1,0.7860696517412935,1
W1,55,age_bin,0.30340408649077555,-0.01277524300733981,0,0.26865671641791045,1,0.263681592039801,1,0.263681592039801,1
W1,55,edu_bin,0.30340408649077555,0.009660781590954154,0.007251988124207511,0.21890547263681592,1,0.19900497512437812,1,0.15920398009950248,1
W1,56,gender,0.4037928597884362,0.12060763510371988,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,56,religion,0.4037928597884362,0.0667776058672565,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,56,marital,0.4037928597884362,0.07090696080002323,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,56,indig,0.4037928597884362,-2.101452891980186e-5,0,1,1,1,1,1,1
W1,56,income,0.4037928597884362,-0.025706022501306713,0,0.9303482587064676,1,0.9154228855721394,1,0.9154228855721394,1
W1,56,age_bin,0.4037928597884362,0.0043552611186559185,0,0.024875621890547265,1,0.024875621890547265,1,0.024875621890547265,1
W1,56,edu_bin,0.4037928597884362,0.07720081221154276,0.044887912990295833,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,57,gender,0.3598001685991073,0.11168999875623614,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,57,religion,0.3598001685991073,0.0893367974461382,0,0.004975124378109453,1,0.004975124378109453,1,0.00980392156862745,1
W1,57,marital,0.3598001685991073,0.0397175273973549,0,0.029850746268656716,1,0.01990049751243781,1,0.014925373134328358,1
W1,57,indig,0.3598001685991073,0.005438012188886462,0,1,1,1,1,0.7512437810945274,1
W1,57,income,0.3598001685991073,0.04527300617736074,0,0.029850746268656716,1,0.024875621890547265,1,0.024875621890547265,1
W1,57,age_bin,0.3598001685991073,-0.015947817194345022,0,0.373134328358209,1,0.4079601990049751,1,0.3681592039800995,1
W1,57,edu_bin,0.3598001685991073,0.03396166443249818,0.030588318135064047,0.029850746268656716,1,0.03482587064676617,1,0.029850746268656716,1
W1,58,gender,0.28418896396581306,0.11083242337911842,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,58,religion,0.28418896396581306,0.04468354118603286,0,0.004975124378109453,1,0.005025125628140704,1,0.004975124378109453,1
W1,58,marital,0.28418896396581306,0.09393601037758315,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,58,indig,0.28418896396581306,-6.937545668753686e-4,0,1,1,0.8557213930348259,1,0.7711442786069652,1
W1,58,income,0.28418896396581306,-0.01651874779353213,0,0.7272727272727273,1,0.7512437810945274,1,0.7263681592039801,1
W1,58,age_bin,0.28418896396581306,-0.002130524379931185,0,0.029850746268656716,1,0.03482587064676617,1,0.004975124378109453,1
W1,58,edu_bin,0.28418896396581306,0.07291812054088226,0.05549847554549059,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,59,gender,0.34431416661405817,0.10753947073914016,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,59,religion,0.34431416661405817,0.16586319106075983,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,59,marital,0.34431416661405817,0.09416638449368608,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,59,indig,0.34431416661405817,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,59,income,0.34431416661405817,0.03310223844477728,0,0.014925373134328358,1,0.009950248756218905,1,0.009950248756218905,1
W1,59,age_bin,0.34431416661405817,-1.7791245559363472e-4,0,0.06965174129353234,1,0.0845771144278607,1,0.05472636815920398,1
W1,59,edu_bin,0.34431416661405817,0.028109211465214168,0.03860449271675297,0.024875621890547265,1,0.05472636815920398,1,0.029850746268656716,1
W1,60,gender,0.3020373871035496,0.021319050619617794,0,0.2781954887218045,1,0.23383084577114427,1,0.21393034825870647,1
W1,60,religion,0.3020373871035496,0.020373871035496736,0,0.14814814814814814,1,0.12149532710280374,1,0.08187134502923976,1
W1,60,marital,0.3020373871035496,0.028880487292585577,0,0.13432835820895522,1,0.11442786069651742,1,0.11940298507462686,1
W1,60,indig,0.3020373871035496,-0.002625498844780601,0,1,1,1,1,0.7313432835820896,1
W1,60,income,0.3020373871035496,-4.200798151648977e-4,0,1,1,1,1,1,1
W1,60,age_bin,0.3020373871035496,-0.010186935517748377,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,60,edu_bin,0.3020373871035496,0.008716656164671197,0.1398830607337621,0.19900497512437812,1,0.19402985074626866,1,0.3034825870646766,1
W1,61,gender,0.3647955334238721,0.053317237563502914,0,0.01990049751243781,1,0.03482587064676617,1,0.01990049751243781,1
W1,61,religion,0.3647955334238721,0.008508112386228728,0,0.22885572139303484,1,0.24074074074074073,1,0.2736318407960199,1
W1,61,marital,0.3647955334238721,0.05198430662441522,0,0.029850746268656716,1,0.04477611940298507,1,0.04975124378109453,1
W1,61,indig,0.3647955334238721,-0.0020371208691715987,0,1,1,1,1,1,1
W1,61,income,0.3647955334238721,-0.041044213067753105,0,0.7213930348258707,1,0.7313432835820896,1,0.7313432835820896,1
W1,61,age_bin,0.3647955334238721,-0.03012926915145113,0,0.5771144278606966,1,0.5522388059701493,1,0.5174129353233831,1
W1,61,edu_bin,0.3647955334238721,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,62,gender,0.22184499314128933,0.10672153635116599,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,62,religion,0.22184499314128933,0.024362139917695397,0,0.058823529411764705,1,0.03278688524590164,1,0.01990049751243781,1
W1,62,marital,0.22184499314128933,-0.006097393689986352,0,0.5643564356435643,1,0.417910447761194,1,0.44776119402985076,1
W1,62,indig,0.22184499314128933,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,62,income,0.22184499314128933,0.006577503429355147,0,0.15920398009950248,1,0.1691542288557214,1,0.15920398009950248,1
W1,62,age_bin,0.22184499314128933,-0.018381344307270234,0,0.1691542288557214,1,0.18407960199004975,1,0.208955223880597,1
W1,62,edu_bin,0.22184499314128933,0.008367626886145285,0.12017813917414033,0.21393034825870647,1,0.19900497512437812,1,0.21393034825870647,1
W1,63,gender,0.370912,0.06707199999999999,0,0.01990049751243781,1,0.009950248756218905,1,0.009950248756218905,1
W1,63,religion,0.370912,0.007711999999999894,0,0.04975124378109453,1,0.07462686567164178,1,0.07462686567164178,1
W1,63,marital,0.370912,0.023648000000000002,0,0.16417910447761194,1,0.11940298507462686,1,0.07960199004975124,1
W1,63,indig,0.370912,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,63,income,0.370912,-0.05120000000000002,0,0.8258706467661692,1,0.835820895522388,1,0.8009950248756219,1
W1,63,age_bin,0.370912,-0.039616,0,0.7910447761194029,1,0.7761194029850746,1,0.8208955223880597,1
W1,63,edu_bin,0.370912,0.06067199999999995,0.08211065917052233,0.029850746268656716,1,0.029850746268656716,1,0.03482587064676617,1
W1,64,gender,0.38501172365606606,0.07423196121548808,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,64,religion,0.38501172365606606,0.10856705631212779,0,0.004975124378109453,1,0.007936507936507936,1,0.004975124378109453,1
W1,64,marital,0.38501172365606606,0.015943743596997573,0,0.22377622377622378,1,0.14925373134328357,1,0.14925373134328357,1
W1,64,indig,0.38501172365606606,0.01152218921595088,0,0.1044776119402985,1,0.0945273631840796,1,0.09950248756218906,1
W1,64,income,0.38501172365606606,0.014589200519527223,0,0.21393034825870647,1,0.1691542288557214,1,0.1691542288557214,1
W1,64,age_bin,0.38501172365606606,-0.013264663143140058,0,0.6716417910447762,1,0.6567164179104478,1,0.6318407960199005,1
W1,64,edu_bin,0.38501172365606606,0.027185165181384432,0.02413855841252461,0.05970149253731343,1,0.05472636815920398,1,0.04975124378109453,1
W1,65,gender,0.39049787352071,0.08561101608727797,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,65,religion,0.39049787352071,0.11446872688609458,0,0.018518518518518517,1,0.004975124378109453,1,0.004975124378109453,1
W1,65,marital,0.39049787352071,0.035456730769230727,0,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W1,65,indig,0.39049787352071,-2.3402829142036272e-4,0,1,1,1,1,0.7014925373134329,1
W1,65,income,0.39049787352071,-0.021368805473372943,0,0.7164179104477612,1,0.7960199004975125,1,0.7860696517412935,1
W1,65,age_bin,0.39049787352071,-0.0026638775887573916,0,0.1044776119402985,1,0.09950248756218906,1,0.08955223880597014,1
W1,65,edu_bin,0.39049787352071,0.027595113720414136,0.02278271881779089,0.05970149253731343,1,0.05472636815920398,1,0.06467661691542288,1
W1,66,gender,0.3166851274752309,0.08864918533312674,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,66,religion,0.3166851274752309,0.10845103294441286,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,66,marital,0.3166851274752309,0.064917002882947,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,66,indig,0.3166851274752309,-2.4486875608597066e-4,0,1,1,0.6965174129353234,1,0.5373134328358209,1
W1,66,income,0.3166851274752309,0.01577107832165414,0,0.07462686567164178,1,0.05472636815920398,1,0.09950248756218906,1
W1,66,age_bin,0.3166851274752309,-0.00122434378042925,0,0.05472636815920398,1,0.03482587064676617,1,0.04477611940298507,1
W1,66,edu_bin,0.3166851274752309,0.05463538468307666,0.05942507036904046,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,67,gender,0.3119505567691406,0.11263253236720136,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,67,religion,0.3119505567691406,-0.00964356119132606,0,0.44144144144144143,1,0.4975124378109453,1,0.5522388059701493,1
W1,67,marital,0.3119505567691406,0.03239384090788011,0,0.07960199004975124,1,0.07462686567164178,1,0.05970149253731343,1
W1,67,indig,0.3119505567691406,-0.0017049389951514595,0,1,1,1,1,0.7910447761194029,1
W1,67,income,0.3119505567691406,-0.01899408599286051,0,0.6318407960199005,1,0.5522388059701493,1,0.5323383084577115,1
W1,67,age_bin,0.3119505567691406,-0.03076882092812617,0,0.5671641791044776,1,0.5024875621890548,1,0.472636815920398,1
W1,67,edu_bin,0.3119505567691406,0.0015717406361554498,0.019841878368330793,0.3283582089552239,1,0.29850746268656714,1,0.34328358208955223,1
W1,68,gender,0.3186338231946005,0.0659623533904715,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,68,religion,0.3186338231946005,0.06657927012874472,0,0.013157894736842105,1,0.004975124378109453,1,0.004975124378109453,1
W1,68,marital,0.3186338231946005,0.017347111140488036,0,0.1691542288557214,1,0.13432835820895522,1,0.15422885572139303,1
W1,68,indig,0.3186338231946005,0.0122795807903879,0,0.07960199004975124,1,0.07462686567164178,1,0.07960199004975124,1
W1,68,income,0.3186338231946005,0.004876579931111014,0,0.31840796019900497,1,0.2736318407960199,1,0.2935323383084577,1
W1,68,age_bin,0.3186338231946005,-0.01628586746572072,0,0.6019900497512438,1,0.6567164179104478,1,0.5920398009950248,1
W1,68,edu_bin,0.3186338231946005,0.0035546154919543216,0.02953306610324378,0.3383084577114428,1,0.31343283582089554,1,0.3333333333333333,1
W1,69,gender,0.3248080590737933,0.039806347498655165,0,0.05970149253731343,1,0.07462686567164178,1,0.07960199004975124,1
W1,69,religion,0.3248080590737933,0.09604381632353665,0,0.005025125628140704,1,0.009950248756218905,1,0.004975124378109453,1
W1,69,marital,0.3248080590737933,0.04193359088463977,0,0.06965174129353234,1,0.13432835820895522,1,0.06467661691542288,1
W1,69,indig,0.3248080590737933,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,69,income,0.3248080590737933,0.09621497383735145,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,69,age_bin,0.3248080590737933,-0.020245488776957313,0,0.24378109452736318,1,0.25870646766169153,1,0.24875621890547264,1
W1,69,edu_bin,0.3248080590737933,-0.027018436109345262,0.04179751580095305,0.6517412935323383,1,0.681592039800995,1,0.681592039800995,1
W1,70,gender,0.33431519184396075,0.1277128292787155,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,70,religion,0.33431519184396075,0.03549694290686492,0,0.030303030303030304,1,0.014925373134328358,1,0.004975124378109453,1
W1,70,marital,0.33431519184396075,0.014481989085938785,0,0.16417910447761194,1,0.11940298507462686,1,0.12,1
W1,70,indig,0.33431519184396075,4.0020485061843347e-4,0,0.373134328358209,1,0.3333333333333333,1,0.39800995024875624,1
W1,70,income,0.33431519184396075,0.009130097100549739,0,0.22388059701492538,1,0.24378109452736318,1,0.23383084577114427,1
W1,70,age_bin,0.33431519184396075,-0.007673419275629219,0,0.30845771144278605,1,0.2537313432835821,1,0.32338308457711445,1
W1,70,edu_bin,0.33431519184396075,0.026025185773056625,0.018037825557633207,0.04477611940298507,1,0.07462686567164178,1,0.04975124378109453,1
W1,71,gender,0.3558095971941758,0.06550908704431928,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,71,religion,0.3558095971941758,0.1091142788819216,0,0.007575757575757576,1,0.004975124378109453,1,0.004975124378109453,1
W1,71,marital,0.3558095971941758,0.023116165373578523,0,0.13930348258706468,1,0.12437810945273632,1,0.1044776119402985,1
W1,71,indig,0.3558095971941758,0.019276756297162384,0,0.08955223880597014,1,0.07960199004975124,1,0.03980099502487562,1
W1,71,income,0.3558095971941758,-0.0032183281964077715,0,0.4968152866242038,1,0.4626865671641791,1,0.43781094527363185,1
W1,71,age_bin,0.3558095971941758,-0.008253400999043465,0,0.27860696517412936,1,0.2537313432835821,1,0.1791044776119403,1
W1,71,edu_bin,0.3558095971941758,0.011421909873525316,0.02821286546424039,0.2537313432835821,1,0.24875621890547264,1,0.1691542288557214,1
W1,72,gender,0.3123121995192307,0.07326819064349117,0,0.010869565217391304,1,0.004975124378109453,1,0.004975124378109453,1
W1,72,religion,0.3123121995192307,0.0745336769600591,0,0.004975124378109453,1,0.017543859649122806,1,0.004975124378109453,1
W1,72,marital,0.3123121995192307,0.061272073779585656,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,72,indig,0.3123121995192307,0.0031434911242602948,0,0.29850746268656714,1,0.34328358208955223,1,0.2885572139303483,1
W1,72,income,0.3123121995192307,-0.00998809633875744,0,0.6218905472636815,1,0.5572139303482587,1,0.572139303482587,1
W1,72,age_bin,0.3123121995192307,-0.004177838387573969,0,0.05472636815920398,1,0.03482587064676617,1,0.0845771144278607,1
W1,72,edu_bin,0.3123121995192307,0.014720668454142022,0.028615152967606,0.19900497512437812,1,0.16417910447761194,1,0.19900497512437812,1
W1,73,gender,0.3733627180899908,0.1267033976124885,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,73,religion,0.3733627180899908,0.011606978879706208,0,0.018867924528301886,1,0.01990049751243781,1,0.03980099502487562,1
W1,73,marital,0.3733627180899908,0.0672940312213039,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,73,indig,0.3733627180899908,-1.329660238751178e-4,0,0.48258706467661694,1,0.44776119402985076,1,0.42786069651741293,1
W1,73,income,0.3733627180899908,0.006740700084078233,0,0.208955223880597,1,0.21393034825870647,1,0.17412935323383086,1
W1,73,age_bin,0.3733627180899908,0.012576675849403116,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,73,edu_bin,0.3733627180899908,0.05243342516069796,0.035952475198267234,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,74,gender,0.2378012933568489,0.13167324542985925,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,74,religion,0.2378012933568489,0.10610005319000043,0,0.004975124378109453,1,0.013157894736842105,1,0.004975124378109453,1
W1,74,marital,0.2378012933568489,0.062358276643990906,0,0.014925373134328358,1,0.014925373134328358,1,0.014925373134328358,1
W1,74,indig,0.2378012933568489,0.01674085271968878,0,0.1890547263681592,1,0.15920398009950248,1,0.12437810945273632,1
W1,74,income,0.2378012933568489,-0.02974440805128642,0,0.736318407960199,1,0.7064676616915423,1,0.7313432835820896,1
W1,74,age_bin,0.2378012933568489,-0.021597939587357572,0,0.10945273631840796,1,0.1691542288557214,1,0.14427860696517414,1
W1,74,edu_bin,0.2378012933568489,0.0023375605386186937,0.02254707657030855,0.25870646766169153,1,0.30845771144278605,1,0.2736318407960199,1
W1,75,gender,0.4097332898942492,0.15525363435444525,0,0.0196078431372549,1,0.004975124378109453,1,0.004975124378109453,1
W1,75,religion,0.4097332898942492,0.0920981958104764,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,75,marital,0.4097332898942492,0.011882644031381784,0,0.2926829268292683,1,0.2935323383084577,1,0.21393034825870647,1
W1,75,indig,0.4097332898942492,-7.440410675449194e-4,0,1,1,0.7611940298507462,1,0.6517412935323383,1
W1,75,income,0.4097332898942492,0.013749274205254736,0,0.1890547263681592,1,0.15920398009950248,1,0.17412935323383086,1
W1,75,age_bin,0.4097332898942492,-0.0029849694899136193,0,0.05472636815920398,1,0.0845771144278607,1,0.07462686567164178,1
W1,75,edu_bin,0.4097332898942492,0.013630480148632051,0.05049977005723591,0.2807017543859649,1,0.2736318407960199,1,0.22885572139303484,1
W1,76,gender,0.29521882282324696,0.036894905020831814,0,0.009950248756218905,1,0.014925373134328358,1,0.024875621890547265,1
W1,76,religion,0.29521882282324696,6.46582162276604e-4,0,0.29850746268656714,1,0.3,1,0.2835820895522388,1
W1,76,marital,0.29521882282324696,0.025931696207894928,0,0.009950248756218905,1,0.01990049751243781,1,0.009950248756218905,1
W1,76,indig,0.29521882282324696,0.00628486688793177,0,0.208955223880597,1,0.19900497512437812,1,0.22885572139303484,1
W1,76,income,0.29521882282324696,-0.006673257538309385,0,0.5174129353233831,1,0.4079601990049751,1,0.42786069651741293,1
W1,76,age_bin,0.29521882282324696,-0.01757688369465433,0,0.6417910447761194,1,0.6865671641791045,1,0.6865671641791045,1
W1,76,edu_bin,0.29521882282324696,0.005402160864345779,0.009039855450444476,0.2736318407960199,1,0.27860696517412936,1,0.23880597014925373,1
W1,77,gender,0.21921390778533634,0.07103048626858158,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,77,religion,0.21921390778533634,0.0023985890652556885,0,0.25870646766169153,1,0.19900497512437812,1,0.21014492753623187,1
W1,77,marital,0.21921390778533634,0.015338876291257297,0,0.1044776119402985,1,0.0945273631840796,1,0.09950248756218906,1
W1,77,indig,0.21921390778533634,-8.515998992188135e-4,0,1,1,0.835820895522388,1,0.7960199004975125,1
W1,77,income,0.21921390778533634,-0.004782060972537194,0,0.35323383084577115,1,0.417910447761194,1,0.4228855721393035,1
W1,77,age_bin,0.21921390778533634,-0.01798437893675989,0,0.3034825870646766,1,0.2835820895522388,1,0.26865671641791045,1
W1,77,edu_bin,0.21921390778533634,-0.03333837238599144,0.08551643372285107,0.7960199004975125,1,0.8308457711442786,1,0.8308457711442786,1
W1,78,gender,0.18874064143622704,0.0771010884484025,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,78,religion,0.18874064143622704,0.018000716411134987,0,0.031746031746031744,1,0.04975124378109453,1,0.04477611940298507,1
W1,78,marital,0.18874064143622704,0.04013143661712082,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,78,indig,0.18874064143622704,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,78,income,0.18874064143622704,-0.007612754955472589,0,0.46766169154228854,1,0.43283582089552236,1,0.417910447761194,1
W1,78,age_bin,0.18874064143622704,-0.017046683761229392,0,0.44776119402985076,1,0.4975124378109453,1,0.39303482587064675,1
W1,78,edu_bin,0.18874064143622704,0.03525310237940718,0.0940868430224026,0.004975124378109453,1,0.009950248756218905,1,0.014925373134328358,1
W1,79,gender,0.336664201183432,0.08695266272189348,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,79,religion,0.336664201183432,0.12249075443786972,0,0.012048192771084338,1,0.004975124378109453,1,0.004975124378109453,1
W1,79,marital,0.336664201183432,0.08242603550295835,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,79,indig,0.336664201183432,0.017093195266272072,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,79,income,0.336664201183432,0.02485022189349112,0,0.04477611940298507,1,0.06467661691542288,1,0.07960199004975124,1
W1,79,age_bin,0.336664201183432,-0.009439718934911245,0,0.30845771144278605,1,0.42786069651741293,1,0.3283582089552239,1
W1,79,edu_bin,0.336664201183432,0.020702662721893472,0.022701669193777592,0.13432835820895522,1,0.12935323383084577,1,0.08955223880597014,1
W1,80,gender,0.2601916152263374,0.11762688614540473,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,80,religion,0.2601916152263374,-6.751543209875498e-4,0,0.3681592039800995,1,0.23863636363636365,1,0.29850746268656714,1
W1,80,marital,0.2601916152263374,0.08323688271604945,0,0.009950248756218905,1,0.009950248756218905,1,0.009950248756218905,1
W1,80,indig,0.2601916152263374,-0.0010716735253770387,0,1,1,0.7213930348258707,1,0.7711442786069652,1
W1,80,income,0.2601916152263374,-0.00824116941015074,0,0.6169154228855721,1,0.5024875621890548,1,0.5522388059701493,1
W1,80,age_bin,0.2601916152263374,-0.0075445816186556925,0,0.03482587064676617,1,0.04477611940298507,1,0.024875621890547265,1
W1,80,edu_bin,0.2601916152263374,0.0679012345679012,0.11532805095561387,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W1,81,gender,0.2987512398333663,0.08699761951993656,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,81,religion,0.2987512398333663,0.00750347153342563,0,0.04975124378109453,1,0.024875621890547265,1,0.09876543209876543,1
W1,81,marital,0.2987512398333663,0.03788534021027562,0,0.009950248756218905,1,0.01990049751243781,1,0.009950248756218905,1
W1,81,indig,0.2987512398333663,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,81,income,0.2987512398333663,0.022097798055941253,0,0.04477611940298507,1,0.06965174129353234,1,0.07960199004975124,1
W1,81,age_bin,0.2987512398333663,-0.012327911128744299,0,0.6467661691542289,1,0.7064676616915423,1,0.7661691542288557,1
W1,81,edu_bin,0.2987512398333663,0.03685677444951385,0.011776487865940918,0.022058823529411766,1,0.014925373134328358,1,0.014925373134328358,1
W1,82,gender,0.43107476635514025,0.079677897859716,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,82,religion,0.43107476635514025,0.07775169663281556,0,0.004975124378109453,1,0.00546448087431694,1,0.004975124378109453,1
W1,82,marital,0.43107476635514025,0.0688433555566424,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,82,indig,0.43107476635514025,-1.7387429974839057e-4,0,1,1,1,1,0.7960199004975125,1
W1,82,income,0.43107476635514025,0.018199748968979912,0,0.11442786069651742,1,0.07960199004975124,1,0.1044776119402985,1
W1,82,age_bin,0.43107476635514025,0.006373579800153222,0,0.01990049751243781,1,0.014925373134328358,1,0.004975124378109453,1
W1,82,edu_bin,0.43107476635514025,0.06545280671154788,0.03722038770167813,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W1,83,gender,0.2803416962402382,0.052314356338113224,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,83,religion,0.2803416962402382,0.10232630835143652,0,0.006756756756756757,1,0.004975124378109453,1,0.004975124378109453,1
W1,83,marital,0.2803416962402382,0.0414288303575886,0,0.014925373134328358,1,0.009950248756218905,1,0.009950248756218905,1
W1,83,indig,0.2803416962402382,0.0018965612350240158,0,0.10869565217391304,1,0.0845771144278607,1,0.06965174129353234,1
W1,83,income,0.2803416962402382,0.03373882618095081,0,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W1,83,age_bin,0.2803416962402382,-0.022478978904039774,0,0.9950248756218906,1,1,1,1,1
W1,83,edu_bin,0.2803416962402382,0.04439319234335637,0.03320808196016284,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,84,gender,0.4060533637987742,0.10194943376554669,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,84,religion,0.4060533637987742,0.12075324159985056,0,0.00641025641025641,1,0.004975124378109453,1,0.004975124378109453,1
W1,84,marital,0.4060533637987742,0.060408499719681596,0,0.00510204081632653,1,0.004975124378109453,1,0.004975124378109453,1
W1,84,indig,0.4060533637987742,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,84,income,0.4060533637987742,0.016641876754150964,0,0.029850746268656716,1,0.024875621890547265,1,0.009950248756218905,1
W1,84,age_bin,0.4060533637987742,0.01145609505494196,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,84,edu_bin,0.4060533637987742,0.06424110232333563,0.02233878372413077,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,85,gender,0.31303509400066587,0.08015025031249813,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,85,religion,0.31303509400066587,0.004984265174213952,0,0.1206896551724138,1,0.19886363636363635,1,0.1890547263681592,1
W1,85,marital,0.31303509400066587,0.09074063605128113,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,85,indig,0.31303509400066587,0.11398786173560954,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,85,income,0.31303509400066587,0.007386888273314962,0,0.25870646766169153,1,0.24875621890547264,1,0.26865671641791045,1
W1,85,age_bin,0.31303509400066587,-0.003168949943781754,0,0.07462686567164178,1,0.03980099502487562,1,0.04975124378109453,1
W1,85,edu_bin,0.31303509400066587,0.03588859366461261,0.02564282717672379,0.05970149253731343,1,0.04477611940298507,1,0.04477611940298507,1
W1,86,gender,0.19286703601108043,0.030470914127423983,0,0.417910447761194,1,0.43781094527363185,1,0.2835820895522388,1
W1,86,religion,0.19286703601108043,-0.05159279778393344,0,0.373134328358209,1,0.5064935064935064,1,0.35323383084577115,1
W1,86,marital,0.19286703601108043,-0.034626038781163326,0,1,1,1,1,0.8159203980099502,1
W1,86,indig,0.19286703601108043,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,86,income,0.19286703601108043,-0.07790858725761768,0,0.7661691542288557,1,0.6766169154228856,1,0.5522388059701493,1
W1,86,age_bin,0.19286703601108043,-0.10734072022160665,0,0.5621890547263682,1,0.5074626865671642,1,0.5373134328358209,1
W1,86,edu_bin,0.19286703601108043,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,87,gender,0.33949399761365584,0.09569321677583778,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,87,religion,0.33949399761365584,0.0802793808491814,0,0.004975124378109453,1,0.005494505494505495,1,0.004975124378109453,1
W1,87,marital,0.33949399761365584,0.03082361344469603,0,0.07462686567164178,1,0.06965174129353234,1,0.07462686567164178,1
W1,87,indig,0.33949399761365584,0.03798670465337128,0,0.014925373134328358,1,0.009950248756218905,1,0.004975124378109453,1
W1,87,income,0.33949399761365584,0.0017004732104445863,0,0.373134328358209,1,0.31840796019900497,1,0.3034825870646766,1
W1,87,age_bin,0.33949399761365584,0.01207782404363601,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,87,edu_bin,0.33949399761365584,-0.019009585961153014,0.0184712901867252,0.6965174129353234,1,0.7164179104477612,1,0.6716417910447762,1
W1,88,gender,0.31119266027489423,0.08136819372356785,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,88,religion,0.31119266027489423,0.06076914528066128,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,88,marital,0.31119266027489423,0.06045451268742802,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,88,indig,0.31119266027489423,0.013792772010765009,0,0.04975124378109453,1,0.05970149253731343,1,0.06467661691542288,1
W1,88,income,0.31119266027489423,0.008830738177623976,0,0.22885572139303484,1,0.22885572139303484,1,0.23383084577114427,1
W1,88,age_bin,0.31119266027489423,0.0011609116685890061,0,0.06467661691542288,1,0.04477611940298507,1,0.05970149253731343,1
W1,88,edu_bin,0.31119266027489423,0.04226063893694745,0.006296657991038916,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W1,89,gender,0.29727425135853847,0.04399352526303617,0,0.014925373134328358,1,0.01990049751243781,1,0.014925373134328358,1
W1,89,religion,0.29727425135853847,-4.480286738353101e-4,0,0.40298507462686567,1,0.34328358208955223,1,0.30864197530864196,1
W1,89,marital,0.29727425135853847,-0.014394727714186761,0,0.5323383084577115,1,0.572139303482587,1,0.5621890547263682,1
W1,89,indig,0.29727425135853847,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,89,income,0.29727425135853847,-0.02878945542837341,0,0.7114427860696517,1,0.7860696517412935,1,0.7512437810945274,1
W1,89,age_bin,0.29727425135853847,-0.026404786680541102,0,0.43781094527363185,1,0.4577114427860697,1,0.43283582089552236,1
W1,89,edu_bin,0.29727425135853847,-0.02394785524338089,0.014145327869467187,0.631578947368421,1,0.6019900497512438,1,0.6915422885572139,1
W1,90,gender,0.3080110497237569,0.07594387633769333,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,90,religion,0.3080110497237569,0.12386492271105831,0,0.004975124378109453,1,0.005128205128205128,1,0.004975124378109453,1
W1,90,marital,0.3080110497237569,0.05964708680142705,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,90,indig,0.3080110497237569,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,90,income,0.3080110497237569,0.03443424494649233,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W1,90,age_bin,0.3080110497237569,-0.0016028537455410232,0,0.06467661691542288,1,0.06467661691542288,1,0.05472636815920398,1
W1,90,edu_bin,0.3080110497237569,0.07965374554102261,0.0863484753629826,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,91,gender,0.19201257394618948,0.07554268458701519,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,91,religion,0.19201257394618948,0.03180614341229175,0,0.021897810218978103,1,0.009950248756218905,1,0.009950248756218905,1
W1,91,marital,0.19201257394618948,-0.003725155317937656,0,0.3482587064676617,1,0.2736318407960199,1,0.32338308457711445,1
W1,91,indig,0.19201257394618948,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,91,income,0.19201257394618948,-0.023576149105220184,0,0.6218905472636815,1,0.5621890547263682,1,0.6417910447761194,1
W1,91,age_bin,0.19201257394618948,-0.035494170936362965,0,0.7761194029850746,1,0.7810945273631841,1,0.7611940298507462,1
W1,91,edu_bin,0.19201257394618948,0.0018811415559021882,0.13536054522075933,0.23383084577114427,1,0.2935323383084577,1,0.23880597014925373,1
W1,92,gender,0.33051225101856035,0.13535182775011317,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,92,religion,0.33051225101856035,0.06026482571299231,0,0.005154639175257732,1,0.009950248756218905,1,0.004975124378109453,1
W1,92,marital,0.33051225101856035,0.11775336690810323,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,92,indig,0.33051225101856035,0.011653321638750547,0,0.1691542288557214,1,0.1791044776119403,1,0.13930348258706468,1
W1,92,income,0.33051225101856035,-0.023232373245812565,0,0.6965174129353234,1,0.736318407960199,1,0.7064676616915423,1
W1,92,age_bin,0.33051225101856035,0.0038797249886826693,0,0.01990049751243781,1,0.024875621890547265,1,0.04975124378109453,1
W1,92,edu_bin,0.33051225101856035,0.05567776708918065,0.01475005260995715,0.01935483870967742,1,0.004975124378109453,1,0.004975124378109453,1
W1,93,gender,0.19204012162072845,0.06508815850353596,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,93,religion,0.19204012162072845,5.948839976202642e-4,0,0.23880597014925373,1,0.2711864406779661,1,0.2537313432835821,1
W1,93,marital,0.19204012162072845,0.04292872959217392,0,0.004975124378109453,1,0.014925373134328358,1,0.014925373134328358,1
W1,93,indig,0.19204012162072845,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,93,income,0.19204012162072845,0.028248727609227198,0,0.03482587064676617,1,0.014925373134328358,1,0.04477611940298507,1
W1,93,age_bin,0.19204012162072845,-0.007526935025447821,0,0.03482587064676617,1,0.024875621890547265,1,0.04975124378109453,1
W1,93,edu_bin,0.19204012162072845,0.04539088836010299,0.03817245483904634,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,94,gender,0.19779759183051368,0.04938271604938277,0,0.024875621890547265,1,0.009950248756218905,1,0.029850746268656716,1
W1,94,religion,0.19779759183051368,0.005467916476147083,0,0.16363636363636364,1,0.12935323383084577,1,0.12437810945273632,1
W1,94,marital,0.19779759183051368,-0.024691358024691412,0,0.6318407960199005,1,0.5771144278606966,1,0.5323383084577115,1
W1,94,indig,0.19779759183051368,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,94,income,0.19779759183051368,-0.005963267794543425,0,0.36318407960199006,1,0.3333333333333333,1,0.3582089552238806,1
W1,94,age_bin,0.19779759183051368,-0.03436976070720926,0,0.48258706467661694,1,0.472636815920398,1,0.42786069651741293,1
W1,94,edu_bin,0.19779759183051368,0.03833257125438194,0.04982792105203318,0.04477611940298507,1,0.03482587064676617,1,0.014925373134328358,1
W1,95,gender,0.23330916724376735,0.07666286140927983,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,95,religion,0.23330916724376735,0.001817867036011083,0,0.26153846153846155,1,0.24875621890547264,1,0.23383084577114427,1
W1,95,marital,0.23330916724376735,0.041668920966066614,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,95,indig,0.23330916724376735,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,95,income,0.23330916724376735,0.012070420706371154,0,0.14427860696517414,1,0.1044776119402985,1,0.14925373134328357,1
W1,95,age_bin,0.23330916724376735,-0.014242663608033236,0,0.48756218905472637,1,0.5074626865671642,1,0.5074626865671642,1
W1,95,edu_bin,0.23330916724376735,0.012330115997229996,0.07522936310362924,0.14473684210526316,1,0.0945273631840796,1,0.13930348258706468,1
W1,96,gender,0.37378123501518473,0.07373861154030592,0,0.006666666666666667,1,0.029850746268656716,1,0.009950248756218905,1
W1,96,religion,0.37378123501518473,0.07163407746816575,0,0.018867924528301886,1,0.014925373134328358,1,0.004975124378109453,1
W1,96,marital,0.37378123501518473,0.026399914753050147,0,0.12437810945273632,1,0.10945273631840796,1,0.11940298507462686,1
W1,96,indig,0.37378123501518473,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,96,income,0.37378123501518473,-0.010575949704299537,0,0.48258706467661694,1,0.48258706467661694,1,0.46766169154228854,1
W1,96,age_bin,0.37378123501518473,-0.031195055676914062,0,0.6119402985074627,1,0.6069651741293532,1,0.582089552238806,1
W1,96,edu_bin,0.37378123501518473,0.037295540518940934,0.29204142145195705,0.06467661691542288,1,0.0845771144278607,1,0.0945273631840796,1
W1,97,gender,0.30711115760433044,0.05491745582011384,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,97,religion,0.30711115760433044,0.01617816280467576,0,0.004975124378109453,1,0.004975124378109453,1,0.005988023952095809,1
W1,97,marital,0.30711115760433044,0.012698559045107971,0,0.13930348258706468,1,0.1044776119402985,1,0.13930348258706468,1
W1,97,indig,0.30711115760433044,-0.004624105276409229,0,0.6567164179104478,1,0.7263681592039801,1,0.7064676616915423,1
W1,97,income,0.30711115760433044,-5.460983225207272e-4,0,0.38308457711442784,1,0.4527363184079602,1,0.38308457711442784,1
W1,97,age_bin,0.30711115760433044,-0.002748222077620431,0,0.08955223880597014,1,0.08955223880597014,1,0.06965174129353234,1
W1,97,edu_bin,0.30711115760433044,0.024346588037964412,0.018461988679965565,0.05970149253731343,1,0.04477611940298507,1,0.04975124378109453,1
W1,98,gender,0.3123096998695085,0.024953641171218566,0,0.06467661691542288,1,0.0945273631840796,1,0.0945273631840796,1
W1,98,religion,0.3123096998695085,0.05878986286943991,0,0.008849557522123894,1,0.009950248756218905,1,0.004975124378109453,1
W1,98,marital,0.3123096998695085,0.011904489366085957,0,0.21393034825870647,1,0.22388059701492538,1,0.24378109452736318,1
W1,98,indig,0.3123096998695085,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,98,income,0.3123096998695085,-0.008241569561136475,0,0.4626865671641791,1,0.4427860696517413,1,0.472636815920398,1
W1,98,age_bin,0.3123096998695085,-0.011309264897781642,0,0.04477611940298507,1,0.01990049751243781,1,0.014925373134328358,1
W1,98,edu_bin,0.3123096998695085,0.029074425951786942,0.06643685548768175,0.07960199004975124,1,0.11442786069651742,1,0.09950248756218906,1
W1,99,gender,0.2950459387686579,-0.0023198315069746893,0,0.45,1,0.4527363184079602,1,0.472636815920398,1
W1,99,religion,0.2950459387686579,0.008623057904215577,0,0.14427860696517414,1,0.18947368421052632,1,0.1890547263681592,1
W1,99,marital,0.2950459387686579,0.03801776502548759,0,0.04477611940298507,1,0.04477611940298507,1,0.06467661691542288,1
W1,99,indig,0.2950459387686579,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,99,income,0.2950459387686579,-0.0321724001098867,0,0.681592039800995,1,0.6965174129353234,1,0.7512437810945274,1
W1,99,age_bin,0.2950459387686579,-0.033790177345013876,0,0.845771144278607,1,0.8706467661691543,1,0.835820895522388,1
W1,99,edu_bin,0.2950459387686579,0.013232196819388975,0.05562388294463206,0.20398009950248755,1,0.1890547263681592,1,0.20398009950248755,1
W1,100,gender,0.3244704163623083,0.10365230094959829,0,0.017241379310344827,1,0.004975124378109453,1,0.004975124378109453,1
W1,100,religion,0.3244704163623083,0.05389335281227163,0,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W1,100,marital,0.3244704163623083,0.008122717311906447,0,0.24875621890547264,1,0.29850746268656714,1,0.22885572139303484,1
W1,100,indig,0.3244704163623083,0.012037983929875679,0,0.16417910447761194,1,0.15422885572139303,1,0.15422885572139303,1
W1,100,income,0.3244704163623083,0.010679327976625186,0,0.19402985074626866,1,0.21890547263681592,1,0.1691542288557214,1
W1,100,age_bin,0.3244704163623083,-0.028809349890430977,0,0.6965174129353234,1,0.681592039800995,1,0.681592039800995,1
W1,100,edu_bin,0.3244704163623083,2.3374726077415864e-4,0.012426258295009453,0.3333333333333333,1,0.2935323383084577,1,0.373134328358209,1
W1,101,gender,0.28744513123712256,0.0642263131177401,0,0.010309278350515464,1,0.004975124378109453,1,0.004975124378109453,1
W1,101,religion,0.28744513123712256,0.1388030398041148,0,0.006666666666666667,1,0.004975124378109453,1,0.004975124378109453,1
W1,101,marital,0.28744513123712256,0.08214264385320558,0,0.010416666666666666,1,0.004975124378109453,1,0.004975124378109453,1
W1,101,indig,0.28744513123712256,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,101,income,0.28744513123712256,0.043532951118277596,0,0.014925373134328358,1,0.004975124378109453,1,0.014925373134328358,1
W1,101,age_bin,0.28744513123712256,-0.013347666397921705,0,0.3582089552238806,1,0.3482587064676617,1,0.35323383084577115,1
W1,101,edu_bin,0.28744513123712256,-0.020249186299979016,0.013111494654926819,0.7263681592039801,1,0.6766169154228856,1,0.736318407960199,1
W1,102,gender,0.26969880911087984,0.08427274829460044,0,0.01282051282051282,1,0.004975124378109453,1,0.004975124378109453,1
W1,102,religion,0.26969880911087984,0.03098624118395179,0,0.004975124378109453,1,0.009950248756218905,1,0.009174311926605505,1
W1,102,marital,0.26969880911087984,0.013859983813157561,0,0.11940298507462686,1,0.16417910447761194,1,0.15920398009950248,1
W1,102,indig,0.26969880911087984,-0.007457509538675078,0,0.3582089552238806,1,0.417910447761194,1,0.31343283582089554,1
W1,102,income,0.26969880911087984,-0.012501445253786686,0,0.5174129353233831,1,0.4626865671641791,1,0.43781094527363185,1
W1,102,age_bin,0.26969880911087984,-0.040221412880101746,0,0.9502487562189055,1,0.9402985074626866,1,0.945273631840796,1
W1,102,edu_bin,0.26969880911087984,0.02630361891548147,0.04418047564661316,0.1044776119402985,1,0.11940298507462686,1,0.12437810945273632,1
W1,103,gender,0.3092537804076265,0.08251150558842857,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,103,religion,0.3092537804076265,0.02585104828694551,0,0.014925373134328358,1,0.01990049751243781,1,0.009950248756218905,1
W1,103,marital,0.3092537804076265,0.047255095332018326,0,0.004975124378109453,1,0.024875621890547265,1,0.05472636815920398,1
W1,103,indig,0.3092537804076265,0.0464515304258893,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,103,income,0.3092537804076265,-0.0032873109796188738,0,0.5671641791044776,1,0.5024875621890548,1,0.4925373134328358,1
W1,103,age_bin,0.3092537804076265,-0.02290159982467676,0,0.48756218905472637,1,0.44776119402985076,1,0.4527363184079602,1
W1,103,edu_bin,0.3092537804076265,0.06763642340565404,0.10961326653549054,0.014925373134328358,1,0.004975124378109453,1,0.024875621890547265,1
W1,104,gender,0.369278636882085,0.10864197530864189,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,104,religion,0.369278636882085,-0.0013001543209877635,0,0.4228855721393035,1,0.45714285714285713,1,0.4074074074074074,1
W1,104,marital,0.369278636882085,0.036076388888888866,0,0.03980099502487562,1,0.029850746268656716,1,0.029850746268656716,1
W1,104,indig,0.369278636882085,-9.645061728398899e-5,0,1,1,1,1,0.8656716417910447,1
W1,104,income,0.369278636882085,0.01138503086419762,0,0.19402985074626866,1,0.21393034825870647,1,0.21393034825870647,1
W1,104,age_bin,0.369278636882085,-0.0036188271604938316,0,0.08955223880597014,1,0.12437810945273632,1,0.06467661691542288,1
W1,104,edu_bin,0.369278636882085,0.02702160493827145,0.014701223878129915,0.06965174129353234,1,0.029850746268656716,1,0.05472636815920398,1
W1,105,gender,0.38130546336181526,0.13512463809053035,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,105,religion,0.38130546336181526,0.016967571342262455,0,0.12371134020618557,1,0.14427860696517414,1,0.14925373134328357,1
W1,105,marital,0.38130546336181526,0.06114995017614905,0,0.024875621890547265,1,0.009950248756218905,1,0.004975124378109453,1
W1,105,indig,0.38130546336181526,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,105,income,0.38130546336181526,-0.0015692551530417376,0,0.4079601990049751,1,0.4427860696517413,1,0.43283582089552236,1
W1,105,age_bin,0.38130546336181526,0.0039349072962518395,0,0.04477611940298507,1,0.03482587064676617,1,0.029850746268656716,1
W1,105,edu_bin,0.38130546336181526,0.06942384797056064,0.0728016698182,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,106,gender,0.32408549862098995,0.08983524459282904,0,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W1,106,religion,0.32408549862098995,0.04723109304688625,0,0.017241379310344827,1,0.01990049751243781,1,0.01990049751243781,1
W1,106,marital,0.32408549862098995,0.03322325446363761,0,0.04975124378109453,1,0.03482587064676617,1,0.024875621890547265,1
W1,106,indig,0.32408549862098995,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,106,income,0.32408549862098995,0.019287995354913434,0,0.17412935323383086,1,0.12437810945273632,1,0.14925373134328357,1
W1,106,age_bin,0.32408549862098995,-0.02919509362752215,0,0.7014925373134329,1,0.6716417910447762,1,0.6666666666666666,1
W1,106,edu_bin,0.32408549862098995,0.02393308172448827,0.03797967023651116,0.13930348258706468,1,0.13930348258706468,1,0.1791044776119403,1
W1,107,gender,0.27551318576959594,0.039849514208488424,0,0.029850746268656716,1,0.024875621890547265,1,0.04477611940298507,1
W1,107,religion,0.27551318576959594,0.10508437431514348,0,0.004975124378109453,1,0.010638297872340425,1,0.004975124378109453,1
W1,107,marital,0.27551318576959594,0.011606034041931501,0,0.16417910447761194,1,0.18407960199004975,1,0.18407960199004975,1
W1,107,indig,0.27551318576959594,-0.028499159909416427,0,0.9402985074626866,1,0.945273631840796,1,0.9303482587064676,1
W1,107,income,0.27551318576959594,6.209365183723059e-4,0,0.36318407960199006,1,0.2885572139303483,1,0.3034825870646766,1
W1,107,age_bin,0.27551318576959594,-0.021541018335890137,0,0.46766169154228854,1,0.4577114427860697,1,0.43283582089552236,1
W1,107,edu_bin,0.27551318576959594,-0.0013149243918476328,0.029347247453424815,0.3880597014925373,1,0.3482587064676617,1,0.3582089552238806,1
W1,108,gender,0.2967263674197384,0.03187239892984539,0,0.0945273631840796,1,0.07462686567164178,1,0.07462686567164178,1
W1,108,religion,0.2967263674197384,0.018198201545778902,0,0.012345679012345678,1,0.05442176870748299,1,0.03980099502487562,1
W1,108,marital,0.2967263674197384,0.027264788941735896,0,0.10227272727272728,1,0.1044776119402985,1,0.06467661691542288,1
W1,108,indig,0.2967263674197384,0.01143541914387642,0,0.03980099502487562,1,0.03980099502487562,1,0.03482587064676617,1
W1,108,income,0.2967263674197384,0.026075728299643275,0,0.12935323383084577,1,0.0845771144278607,1,0.13930348258706468,1
W1,108,age_bin,0.2967263674197384,-0.002768281807372169,0,0.014925373134328358,1,0.004975124378109453,1,0.004975124378109453,1
W1,108,edu_bin,0.2967263674197384,0.04176575505350777,0.10884564846479328,0.06965174129353234,1,0.05970149253731343,1,0.029850746268656716,1
W1,109,gender,0.2174039780521262,0.05225651577503415,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,109,religion,0.2174039780521262,0.0690929355281206,0,0.01818181818181818,1,0.004975124378109453,1,0.004975124378109453,1
W1,109,marital,0.2174039780521262,0.04271433470507546,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,109,indig,0.2174039780521262,0.0020558984910835944,0,0.14619883040935672,1,0.14427860696517414,1,0.10945273631840796,1
W1,109,income,0.2174039780521262,0.003285322359396381,0,0.2835820895522388,1,0.29850746268656714,1,0.23383084577114427,1
W1,109,age_bin,0.2174039780521262,-0.002740054869684498,0,0.009950248756218905,1,0.024875621890547265,1,0.029850746268656716,1
W1,109,edu_bin,0.2174039780521262,-0.005000000000000032,0.031175756308008215,0.5024875621890548,1,0.47761194029850745,1,0.4925373134328358,1
W1,110,gender,0.27793207928291885,0.094937507890418,0,0.004975124378109453,1,0.014925373134328358,1,0.004975124378109453,1
W1,110,religion,0.27793207928291885,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,110,marital,0.27793207928291885,0.06336005554854185,0,0.014925373134328358,1,0.03482587064676617,1,0.03980099502487562,1
W1,110,indig,0.27793207928291885,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,110,income,0.27793207928291885,-0.005365484156040767,0,1,1,0.9310344827586207,1,0.9800995024875622,1
W1,110,age_bin,0.27793207928291885,-0.02149349829566973,0,0.24378109452736318,1,0.25870646766169153,1,0.19900497512437812,1
W1,110,edu_bin,0.27793207928291885,0.006249210958212396,0.03624657549791209,0.5074626865671642,1,0.46766169154228854,1,0.42786069651741293,1
W1,111,gender,0.37058921864425515,0.04492950569050459,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,111,religion,0.37058921864425515,0.09346528940549667,0,0.016666666666666666,1,0.004975124378109453,1,0.004975124378109453,1
W1,111,marital,0.37058921864425515,-0.0023147586422599398,0,0.46153846153846156,1,0.44776119402985076,1,0.472636815920398,1
W1,111,indig,0.37058921864425515,-7.940552360461051e-4,0,0.9303482587064676,1,0.18181818181818182,1,0.1935483870967742,1
W1,111,income,0.37058921864425515,0.02282538064770101,0,0.06965174129353234,1,0.05472636815920398,1,0.06467661691542288,1
W1,111,age_bin,0.37058921864425515,-0.013067533791162125,0,0.7263681592039801,1,0.7611940298507462,1,0.7164179104477612,1
W1,111,edu_bin,0.37058921864425515,0.05160550149508869,0.03724047286383408,0.004975124378109453,1,0.009950248756218905,1,0.009950248756218905,1
W1,112,gender,0.24114026465028354,0.08771871455576555,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,112,religion,0.24114026465028354,0.01976926999235148,0,0.030927835051546393,1,0.009950248756218905,1,0.024875621890547265,1
W1,112,marital,0.24114026465028354,0.028544423440453603,0,0.014925373134328358,1,0.014925373134328358,1,0.014925373134328358,1
W1,112,indig,0.24114026465028354,-0.002300622807124012,0,0.4577114427860697,1,0.48258706467661694,1,0.47761194029850745,1
W1,112,income,0.24114026465028354,-0.04642722117202272,0,0.9850746268656716,1,0.9800995024875622,1,0.9900497512437811,1
W1,112,age_bin,0.24114026465028354,-0.012176937618147443,0,0.20398009950248755,1,0.25870646766169153,1,0.29850746268656714,1
W1,112,edu_bin,0.24114026465028354,0.055500945179584094,0.07315788852787315,0.010526315789473684,1,0.004975124378109453,1,0.004975124378109453,1
W1,113,gender,0.257504100765077,0.09642485123501862,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,113,religion,0.257504100765077,0.059553884651764144,0,0.009950248756218905,1,0.004975124378109453,1,0.009950248756218905,1
W1,113,marital,0.257504100765077,0.047742483926198176,0,0.009950248756218905,1,0.009950248756218905,1,0.01990049751243781,1
W1,113,indig,0.257504100765077,-0.02457465787047576,0,0.7611940298507462,1,0.7611940298507462,1,0.7611940298507462,1
W1,113,income,0.257504100765077,-0.013002717879335768,0,0.48756218905472637,1,0.5422885572139303,1,0.5422885572139303,1
W1,113,age_bin,0.257504100765077,-0.025448689551130853,0,0.7114427860696517,1,0.7164179104477612,1,0.7213930348258707,1
W1,113,edu_bin,0.257504100765077,-0.032859999281617785,0.04843874507876013,0.8656716417910447,1,0.8109452736318408,1,0.8009950248756219,1
W1,114,gender,0.30400265454206404,0.08766570320684042,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,114,religion,0.30400265454206404,0.0038145330693416524,0,0.19736842105263158,1,0.22674418604651161,1,0.2835820895522388,1
W1,114,marital,0.30400265454206404,0.017616506425198464,0,0.11811023622047244,1,0.07960199004975124,1,0.14925373134328357,1
W1,114,indig,0.30400265454206404,0.00966384941506844,0,0.05970149253731343,1,0.10945273631840796,1,0.04477611940298507,1
W1,114,income,0.30400265454206404,-0.009140070970607928,0,0.5472636815920398,1,0.5024875621890548,1,0.47761194029850745,1
W1,114,age_bin,0.30400265454206404,-0.018642124949953105,0,0.7860696517412935,1,0.7412935323383084,1,0.746268656716418,1
W1,114,edu_bin,0.30400265454206404,0.035833575569437615,0.10503285815641879,0.03482587064676617,1,0.06467661691542288,1,0.014925373134328358,1
W1,115,gender,0.439107216037156,0.06325505003073549,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,115,religion,0.439107216037156,0.10666162232770976,0,0.004975124378109453,1,0.013513513513513514,1,0.004975124378109453,1
W1,115,marital,0.439107216037156,0.03276276808278117,0,0.014925373134328358,1,0.009950248756218905,1,0.01990049751243781,1
W1,115,indig,0.439107216037156,-3.889975070008601e-4,0,0.7263681592039801,1,0.7064676616915423,1,0.7164179104477612,1
W1,115,income,0.439107216037156,0.004670104501058647,0,0.31840796019900497,1,0.32338308457711445,1,0.2835820895522388,1
W1,115,age_bin,0.439107216037156,-0.0069656700361997136,0,0.6915422885572139,1,0.7313432835820896,1,0.6318407960199005,1
W1,115,edu_bin,0.439107216037156,-0.012994330988320507,0.015575917430215894,0.7910447761194029,1,0.7611940298507462,1,0.7263681592039801,1
W1,116,gender,0.3400905387052964,0.07470348574015394,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,116,religion,0.3400905387052964,0.0379538252602988,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,116,marital,0.3400905387052964,0.06282480760525117,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W1,116,indig,0.3400905387052964,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,116,income,0.3400905387052964,0.030774105930285234,0,0.07462686567164178,1,0.0845771144278607,1,0.0945273631840796,1
W1,116,age_bin,0.3400905387052964,-0.025622453598913544,0,0.7263681592039801,1,0.6915422885572139,1,0.681592039800995,1
W1,116,edu_bin,0.3400905387052964,0.014703485740153843,0.019229317209101555,0.20398009950248755,1,0.16417910447761194,1,0.17412935323383086,1
W1,117,gender,0.2620257200552662,0.048504623233074654,0,0.009950248756218905,1,0.009950248756218905,1,0.009950248756218905,1
W1,117,religion,0.2620257200552662,0.07349771495376767,0,0.004975124378109453,1,0.006172839506172839,1,0.004975124378109453,1
W1,117,marital,0.2620257200552662,0.02546285471357207,0,0.04477611940298507,1,0.05970149253731343,1,0.04975124378109453,1
W1,117,indig,0.2620257200552662,-6.143054522266646e-4,0,1,1,0.9203980099502488,1,0.7164179104477612,1
W1,117,income,0.2620257200552662,-0.010789669465405327,0,0.5572139303482587,1,0.572139303482587,1,0.582089552238806,1
W1,117,age_bin,0.2620257200552662,-0.010137102773939848,0,0.12935323383084577,1,0.12935323383084577,1,0.13432835820895522,1
W1,117,edu_bin,0.2620257200552662,-0.0037070889573813104,0.02239796492097154,0.44776119402985076,1,0.35323383084577115,1,0.40298507462686567,1
W1,118,gender,0.35730425598898274,0.0708015862061479,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,118,religion,0.35730425598898274,0.09832291422731376,0,0.0196078431372549,1,0.004975124378109453,1,0.004975124378109453,1
W1,118,marital,0.35730425598898274,0.04025920854082382,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W1,118,indig,0.35730425598898274,-6.280929701668874e-5,0,1,1,1,1,0.6666666666666666,1
W1,118,income,0.35730425598898274,-3.4196172820166737e-4,0,0.40298507462686567,1,0.4079601990049751,1,0.3681592039800995,1
W1,118,age_bin,0.35730425598898274,0.004937120914875569,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,118,edu_bin,0.35730425598898274,0.030554784440043586,0.03542606759384838,0.03980099502487562,1,0.03482587064676617,1,0.03980099502487562,1
W1,119,gender,0.3261260471031972,0.09797815885268188,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,119,religion,0.3261260471031972,0.021863076180869093,0,0.029850746268656716,1,0.047619047619047616,1,0.029850746268656716,1
W1,119,marital,0.3261260471031972,0.08534713389763599,0,0.010256410256410256,1,0.009950248756218905,1,0.004975124378109453,1
W1,119,indig,0.3261260471031972,-5.482215692294106e-4,0,1,1,1,1,0.8606965174129353,1
W1,119,income,0.3261260471031972,0.04175255471251263,0,0.09950248756218906,1,0.0845771144278607,1,0.0845771144278607,1
W1,119,age_bin,0.3261260471031972,-0.017740449980264028,0,0.13930348258706468,1,0.13432835820895522,1,0.12437810945273632,1
W1,119,edu_bin,0.3261260471031972,-0.030349546072540645,0.043663072701822736,0.7064676616915423,1,0.746268656716418,1,0.6666666666666666,1
W1,120,gender,0.3635833333333333,0.08652777777777786,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,120,religion,0.3635833333333333,0.013316666666666421,0,0.0851063829787234,1,0.08955223880597014,1,0.16417910447761194,1
W1,120,marital,0.3635833333333333,0.07597777777777776,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,120,indig,0.3635833333333333,9.777777777776153e-4,0,0.3482587064676617,1,0.4129353233830846,1,0.36318407960199006,1
W1,120,income,0.3635833333333333,0.01846666666666652,0,0.06467661691542288,1,0.07960199004975124,1,0.07960199004975124,1
W1,120,age_bin,0.3635833333333333,-0.011994444444444448,0,0.25870646766169153,1,0.2885572139303483,1,0.3283582089552239,1
W1,120,edu_bin,0.3635833333333333,0.04839444444444452,0.08436965052281405,0.03980099502487562,1,0.029850746268656716,1,0.03482587064676617,1
W1,121,gender,0.3666652403540515,0.091324759156927,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,121,religion,0.3666652403540515,0.04118019218543695,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,121,marital,0.3666652403540515,0.10043889676756812,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,121,indig,0.3666652403540515,0.06478923174727375,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,121,income,0.3666652403540515,-0.0029157905032030085,0,0.3681592039800995,1,0.42786069651741293,1,0.4577114427860697,1
W1,121,age_bin,0.3666652403540515,0.008291970267494739,0,0.014925373134328358,1,0.009950248756218905,1,0.009950248756218905,1
W1,121,edu_bin,0.3666652403540515,0.001289794121961979,0.013416487088472167,0.373134328358209,1,0.36318407960199006,1,0.4079601990049751,1
W1,122,gender,0.26147248830474495,0.09283108710180443,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,122,religion,0.26147248830474495,0.007246881265315236,0,0.08955223880597014,1,0.09950248756218906,1,0.07960199004975124,1
W1,122,marital,0.26147248830474495,0.03873357095121421,0,0.014925373134328358,1,0.014925373134328358,1,0.04477611940298507,1
W1,122,indig,0.26147248830474495,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,122,income,0.26147248830474495,-0.0353085319670306,0,0.8159203980099502,1,0.7810945273631841,1,0.8009950248756219,1
W1,122,age_bin,0.26147248830474495,-0.02437903764758298,0,0.6965174129353234,1,0.6915422885572139,1,0.6915422885572139,1
W1,122,edu_bin,0.26147248830474495,-0.015175985742927112,0.049623020852855346,0.572139303482587,1,0.5472636815920398,1,0.6069651741293532,1
W1,123,gender,0.40731665993301097,0.052600711595354954,0,0.01990049751243781,1,0.009950248756218905,1,0.01990049751243781,1
W1,123,religion,0.40731665993301097,0.1083032490974728,0,0.014285714285714285,1,0.004975124378109453,1,0.004975124378109453,1
W1,123,marital,0.40731665993301097,0.03922245826219545,0,0.029850746268656716,1,0.03980099502487562,1,0.03980099502487562,1
W1,123,indig,0.40731665993301097,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,123,income,0.40731665993301097,-0.014264489306520467,0,0.6417910447761194,1,0.6417910447761194,1,0.6169154228855721,1
W1,123,age_bin,0.40731665993301097,-0.001987514499081189,0,0.03980099502487562,1,0.01990049751243781,1,0.004975124378109453,1
W1,123,edu_bin,0.40731665993301097,0.057865995907674966,0.061055309986682106,0.009950248756218905,1,0.029850746268656716,1,0.009950248756218905,1
W1,124,gender,0.421041512199068,0.11376936362499296,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,124,religion,0.421041512199068,0.057855025294795345,0,0.006289308176100629,1,0.004975124378109453,1,0.004975124378109453,1
W1,124,marital,0.421041512199068,0.054972602849090724,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,124,indig,0.421041512199068,-3.326511767401008e-7,0,1,1,1,1,1,1
W1,124,income,0.421041512199068,0.031542982523837804,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,124,age_bin,0.421041512199068,0.006732859815471726,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,124,edu_bin,0.421041512199068,0.06164924461570803,0.022722087411437792,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,125,gender,0.2888937589792291,0.09671999415589158,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,125,religion,0.2888937589792291,0.13791690002516213,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,125,marital,0.2888937589792291,0.04236978595952967,0,0.018518518518518517,1,0.014925373134328358,1,0.004975124378109453,1
W1,125,indig,0.2888937589792291,-3.2873109796196056e-4,0,1,1,1,1,0.572139303482587,1
W1,125,income,0.2888937589792291,-0.013979591836734695,0,0.736318407960199,1,0.6965174129353234,1,0.6268656716417911,1
W1,125,age_bin,0.2888937589792291,-0.021351287733054124,0,0.7960199004975125,1,0.7611940298507462,1,0.7512437810945274,1
W1,125,edu_bin,0.2888937589792291,0.0212782363779514,0.09499667237366977,0.05970149253731343,1,0.1044776119402985,1,0.10945273631840796,1
W1,126,gender,0.229493432016469,0.10170265170081359,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,126,religion,0.229493432016469,-0.004494044701499929,0,0.5472636815920398,1,0.6169154228855721,1,0.6069651741293532,1
W1,126,marital,0.229493432016469,0.07935190177433582,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,126,indig,0.229493432016469,-8.85329869620579e-4,0,1,1,0.6417910447761194,1,0.5024875621890548,1
W1,126,income,0.229493432016469,0.04202712969316741,0,0.014925373134328358,1,0.014925373134328358,1,0.009950248756218905,1
W1,126,age_bin,0.229493432016469,6.157484560337258e-4,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W1,126,edu_bin,0.229493432016469,0.09801735124007449,0.15101335911191247,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,127,gender,0.3197203217455622,0.08164016272189341,0,0.012345679012345678,1,0.004975124378109453,1,0.004975124378109453,1
W1,127,religion,0.3197203217455622,0.06715236686390533,0,0.004975124378109453,1,0.005649717514124294,1,0.004975124378109453,1
W1,127,marital,0.3197203217455622,0.03263637204142006,0,0.014925373134328358,1,0.004975124378109453,1,0.004975124378109453,1
W1,127,indig,0.3197203217455622,0.017453772189349084,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W1,127,income,0.3197203217455622,0.018814718934911157,0,0.04975124378109453,1,0.06467661691542288,1,0.10945273631840796,1
W1,127,age_bin,0.3197203217455622,0.00102163461538462,0,0.03980099502487562,1,0.06467661691542288,1,0.029850746268656716,1
W1,127,edu_bin,0.3197203217455622,0.036970691568047276,0.06740735266300774,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W1,128,gender,0.3128009070294785,0.08784580498866211,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,128,religion,0.3128009070294785,0.002507482993197252,0,0.11442786069651742,1,0.13432835820895522,1,0.1044776119402985,1
W1,128,marital,0.3128009070294785,0.05249478458049889,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,128,indig,0.3128009070294785,0.010169614512471654,0,0.004975124378109453,1,0.017241379310344827,1,0.009950248756218905,1
W1,128,income,0.3128009070294785,0.001976870748299331,0,0.25870646766169153,1,0.2736318407960199,1,0.25870646766169153,1
W1,128,age_bin,0.3128009070294785,-0.006483446712018137,0,0.42786069651741293,1,0.43283582089552236,1,0.35323383084577115,1
W1,128,edu_bin,0.3128009070294785,0.04538367346938771,0.028466285589490475,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,129,gender,0.2929918325868494,0.10884865821069661,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,129,religion,0.2929918325868494,0.021905227897173377,0,0.01990049751243781,1,0.024875621890547265,1,0.009950248756218905,1
W1,129,marital,0.2929918325868494,0.06473709962738528,0,0.014925373134328358,1,0.014925373134328358,1,0.004975124378109453,1
W1,129,indig,0.2929918325868494,-6.774812751703666e-4,0,1,1,1,1,0.7562189054726368,1
W1,129,income,0.2929918325868494,0.001411419323271601,0,0.3582089552238806,1,0.2935323383084577,1,0.31840796019900497,1
W1,129,age_bin,0.2929918325868494,-0.021246565546313368,0,0.31840796019900497,1,0.3333333333333333,1,0.263681592039801,1
W1,129,edu_bin,0.2929918325868494,-0.017614513154428163,0.03185668984360392,0.4975124378109453,1,0.5472636815920398,1,0.5323383084577115,1
W1,130,gender,0.3389061506955723,0.0177865263752561,0,0.19480519480519481,1,0.13432835820895522,1,0.07960199004975124,1
W1,130,religion,0.3389061506955723,-0.0013328860956146374,0,0.31840796019900497,1,0.31343283582089554,1,0.30845771144278605,1
W1,130,marital,0.3389061506955723,0.07856083609914555,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,130,indig,0.3389061506955723,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,130,income,0.3389061506955723,-0.0110956147164748,0,0.48756218905472637,1,0.5223880597014925,1,0.4925373134328358,1
W1,130,age_bin,0.3389061506955723,-0.021979379987289036,0,0.582089552238806,1,0.5920398009950248,1,0.6069651741293532,1
W1,130,edu_bin,0.3389061506955723,0.0159240166654899,0.06046085962603518,0.19900497512437812,1,0.1691542288557214,1,0.19402985074626866,1
W1,131,gender,0.266936,0.111928,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,131,religion,0.266936,0.0016239999999999475,0,0.21393034825870647,1,0.2676056338028169,1,0.1791044776119403,1
W1,131,marital,0.266936,0.11100799999999994,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,131,indig,0.266936,-0.005767999999999995,0,0.49295774647887325,1,0.5821917808219178,1,0.5024875621890548,1
W1,131,income,0.266936,-0.012927999999999995,0,0.5124378109452736,1,0.5124378109452736,1,0.5024875621890548,1
W1,131,age_bin,0.266936,-0.018480000000000003,0,0.31840796019900497,1,0.31343283582089554,1,0.35323383084577115,1
W1,131,edu_bin,0.266936,0.04387200000000002,0.03175806574502462,0.021505376344086023,1,0.024875621890547265,1,0.04477611940298507,1
W1,132,gender,0.3828966305668119,0.0785707723871839,0,0.004975124378109453,1,0.016666666666666666,1,0.004975124378109453,1
W1,132,religion,0.3828966305668119,0.008466964039645326,0,0.1691542288557214,1,0.16666666666666666,1,0.16417910447761194,1
W1,132,marital,0.3828966305668119,0.006833794363523216,0,0.2736318407960199,1,0.30845771144278605,1,0.24875621890547264,1
W1,132,indig,0.3828966305668119,-1.2759138094695094e-4,0,1,1,1,1,0.5970149253731343,1
W1,132,income,0.3828966305668119,0.03619001929181681,0,0.03482587064676617,1,0.029850746268656716,1,0.009950248756218905,1
W1,132,age_bin,0.3828966305668119,-0.023257356919025404,0,0.9154228855721394,1,0.9054726368159204,1,0.8557213930348259,1
W1,132,edu_bin,0.3828966305668119,0.030397370596821544,0.037621856716536145,0.0945273631840796,1,0.0845771144278607,1,0.10945273631840796,1
W1,133,gender,0.2911220273233259,0.13239479676167976,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,133,religion,0.2911220273233259,-7.523928993086412e-4,0,0.5472636815920398,1,0.5522388059701493,1,0.6337209302325582,1
W1,133,marital,0.2911220273233259,0.05801463147242347,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,133,indig,0.2911220273233259,-0.002910745909934449,0,0.8761904761904762,1,0.835820895522388,1,0.8308457711442786,1
W1,133,income,0.2911220273233259,0.025041111485916534,0,0.05472636815920398,1,0.05970149253731343,1,0.05472636815920398,1
W1,133,age_bin,0.2911220273233259,0.004177032383201207,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,133,edu_bin,0.2911220273233259,0.05283221243042657,0.08614156355404125,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,134,gender,0.3897875885047897,0.046613910870470385,0,0.01990049751243781,1,0.009950248756218905,1,0.024875621890547265,1
W1,134,religion,0.3897875885047897,0.025047896709704073,0,0.06965174129353234,1,0.06965174129353234,1,0.07960199004975124,1
W1,134,marital,0.3897875885047897,0.012586422324031565,0,0.16417910447761194,1,0.17412935323383086,1,0.20398009950248755,1
W1,134,indig,0.3897875885047897,-1.3327780091646922e-4,0,1,1,1,1,1,1
W1,134,income,0.3897875885047897,0.03614327363598485,0,0.04975124378109453,1,0.06467661691542288,1,0.05472636815920398,1
W1,134,age_bin,0.3897875885047897,-0.013019575177009591,0,0.42786069651741293,1,0.417910447761194,1,0.40298507462686567,1
W1,134,edu_bin,0.3897875885047897,0.057309454394002535,0.09170637389340897,0.004975124378109453,1,0.009950248756218905,1,0.009950248756218905,1
W1,135,gender,0.28493582452317384,0.1508228469486715,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,135,religion,0.28493582452317384,0.028392559954981175,0,0.004975124378109453,1,0.016666666666666666,1,0.004975124378109453,1
W1,135,marital,0.28493582452317384,0.046477831922510426,0,0.009950248756218905,1,0.013513513513513514,1,0.009950248756218905,1
W1,135,indig,0.28493582452317384,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,135,income,0.28493582452317384,0.00816411441433873,0,0.21890547263681592,1,0.15422885572139303,1,0.20398009950248755,1
W1,135,age_bin,0.28493582452317384,0.006410064534667925,0,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W1,135,edu_bin,0.28493582452317384,0.03828827480513872,0.06290427234366777,0.004975124378109453,1,0.029850746268656716,1,0.014925373134328358,1
W1,136,gender,0.396752400548697,0.07966392318244168,0,0.009174311926605505,1,0.004975124378109453,1,0.004975124378109453,1
W1,136,religion,0.396752400548697,0.035447530864197385,0,0.005681818181818182,1,0.009950248756218905,1,0.009950248756218905,1
W1,136,marital,0.396752400548697,0.04950445816186555,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,136,indig,0.396752400548697,-1.7146776406831982e-6,0,1,1,1,1,1,1
W1,136,income,0.396752400548697,-6.189986282579829e-4,0,0.35323383084577115,1,0.472636815920398,1,0.4079601990049751,1
W1,136,age_bin,0.396752400548697,-5.384087791495284e-4,0,0.06467661691542288,1,0.05970149253731343,1,0.024875621890547265,1
W1,136,edu_bin,0.396752400548697,0.01349622770919065,0.041219024358178924,0.22388059701492538,1,0.1791044776119403,1,0.18407960199004975,1
W1,137,gender,0.23764802620929887,0.1082007653011672,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,137,religion,0.23764802620929887,0.009368788402644213,0,0.06153846153846154,1,0.01990049751243781,1,0.024875621890547265,1
W1,137,marital,0.23764802620929887,0.04864712623584472,0,0.014925373134328358,1,0.004975124378109453,1,0.009950248756218905,1
W1,137,indig,0.23764802620929887,0.017973570563745798,0,0.032,1,0.014925373134328358,1,0.014925373134328358,1
W1,137,income,0.23764802620929887,0.017866739182513136,0,0.04975124378109453,1,0.05472636815920398,1,0.04975124378109453,1
W1,137,age_bin,0.23764802620929887,0.008190405894502387,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,137,edu_bin,0.23764802620929887,0.005969608090696604,0.02509929379642034,0.25870646766169153,1,0.208955223880597,1,0.24875621890547264,1
W1,138,gender,0.28372233179925493,0.07228431587405938,0,0.004975124378109453,1,0.015873015873015872,1,0.004975124378109453,1
W1,138,religion,0.28372233179925493,0.0016893125867483514,0,0.2736318407960199,1,0.24752475247524752,1,0.24875621890547264,1
W1,138,marital,0.28372233179925493,-0.0072320841551613,0,0.572139303482587,1,0.5373134328358209,1,0.5771144278606966,1
W1,138,indig,0.28372233179925493,-7.39644970414328e-4,0,1,1,1,1,0.6318407960199005,1
W1,138,income,0.28372233179925493,0.022344583242019045,0,0.19402985074626866,1,0.14925373134328357,1,0.11442786069651742,1
W1,138,age_bin,0.28372233179925493,-0.007907809189860478,0,0.04975124378109453,1,0.01990049751243781,1,0.024875621890547265,1
W1,138,edu_bin,0.28372233179925493,0.0020454379428737346,0.019904066984244635,0.24875621890547264,1,0.31840796019900497,1,0.2835820895522388,1
W1,139,gender,0.17947599958350682,0.08695514238858823,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,139,religion,0.17947599958350682,0.008691853654727244,0,0.15894039735099338,1,0.10945273631840796,1,0.12935323383084577,1
W1,139,marital,0.17947599958350682,0.024872448979591955,0,0.004975124378109453,1,0.004975124378109453,1,0.01990049751243781,1
W1,139,indig,0.17947599958350682,-9.314152957101383e-4,0,0.3582089552238806,1,0.4577114427860697,1,0.36318407960199006,1
W1,139,income,0.17947599958350682,0.0025111607142858094,0,0.23383084577114427,1,0.19402985074626866,1,0.21393034825870647,1
W1,139,age_bin,0.17947599958350682,-0.009811992399000413,0,0.14427860696517414,1,0.19900497512437812,1,0.14427860696517414,1
W1,139,edu_bin,0.17947599958350682,0.012018917898792197,0.030587568123037232,0.0945273631840796,1,0.08955223880597014,1,0.13432835820895522,1
W1,140,gender,0.2031385329046843,0.0919540229885058,0,0.011494252873563218,1,0.004975124378109453,1,0.004975124378109453,1
W1,140,religion,0.2031385329046843,0.07578426623214582,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,140,marital,0.2031385329046843,-0.03611955197369382,0,0.8905472636815921,1,0.8308457711442786,1,0.8507462686567164,1
W1,140,indig,0.2031385329046843,0.02001585414189458,0,0.10236220472440945,1,0.1044776119402985,1,0.08955223880597014,1
W1,140,income,0.2031385329046843,0.0013211784912142699,0,0.2835820895522388,1,0.31343283582089554,1,0.31343283582089554,1
W1,140,age_bin,0.2031385329046843,-0.035987434124572455,0,0.9402985074626866,1,0.9651741293532339,1,0.945273631840796,1
W1,140,edu_bin,0.2031385329046843,-0.02574830081766269,0.07584678590141058,0.7512437810945274,1,0.7412935323383084,1,0.7114427860696517,1
W1,141,gender,0.28779120918625084,0.0779673395404982,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,141,religion,0.28779120918625084,0.017934682865084157,0,0.05,1,0.01990049751243781,1,0.03482587064676617,1
W1,141,marital,0.28779120918625084,0.017561950243032975,0,0.04975124378109453,1,0.05472636815920398,1,0.05472636815920398,1
W1,141,indig,0.28779120918625084,0.0033413492920917284,0,0.1044776119402985,1,0.13930348258706468,1,0.13432835820895522,1
W1,141,income,0.28779120918625084,0.013830839934989514,0,0.14925373134328357,1,0.11442786069651742,1,0.14427860696517414,1
W1,141,age_bin,0.28779120918625084,-0.007401675215551092,0,0.2537313432835821,1,0.2835820895522388,1,0.25870646766169153,1
W1,141,edu_bin,0.28779120918625084,0.010341911229090534,0.04425462055300075,0.16417910447761194,1,0.1691542288557214,1,0.1791044776119403,1
W1,142,gender,0.32161108186593085,0.1148081556572082,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,142,religion,0.32161108186593085,0.14012354208424965,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,142,marital,0.32161108186593085,0.043926695976491015,0,0.004975124378109453,1,0.011764705882352941,1,0.004975124378109453,1
W1,142,indig,0.32161108186593085,-6.178782469375436e-4,0,0.7512437810945274,1,0.7213930348258707,1,0.7164179104477612,1
W1,142,income,0.32161108186593085,0.02074633202970072,0,0.014925373134328358,1,0.01990049751243781,1,0.024875621890547265,1
W1,142,age_bin,0.32161108186593085,-0.0036362232730596726,0,0.19900497512437812,1,0.21890547263681592,1,0.208955223880597,1
W1,142,edu_bin,0.32161108186593085,0.04110694468297449,0.04105368362230033,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,143,gender,0.25577381456743825,0.0877372983447601,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,143,religion,0.25577381456743825,0.049021702690455776,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,143,marital,0.25577381456743825,0.05186394096691377,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W1,143,indig,0.25577381456743825,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,143,income,0.25577381456743825,-0.014030673332326382,0,0.5870646766169154,1,0.6019900497512438,1,0.6666666666666666,1
W1,143,age_bin,0.25577381456743825,-0.007848851131553444,0,0.07960199004975124,1,0.1044776119402985,1,0.06467661691542288,1
W1,143,edu_bin,0.25577381456743825,0.014308818490942787,0.03259353064023835,0.12935323383084577,1,0.13930348258706468,1,0.12935323383084577,1
W1,144,gender,0.4197279429250893,0.0976513674197385,0,0.010526315789473684,1,0.004975124378109453,1,0.004975124378109453,1
W1,144,religion,0.4197279429250893,0.10786967895362676,0,0.016129032258064516,1,0.007352941176470588,1,0.004975124378109453,1
W1,144,marital,0.4197279429250893,0.08130891795481565,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,144,indig,0.4197279429250893,0.011258977407847889,0,0.03980099502487562,1,0.029850746268656716,1,0.03076923076923077,1
W1,144,income,0.4197279429250893,0.02217455410225927,0,0.06965174129353234,1,0.06965174129353234,1,0.06467661691542288,1
W1,144,age_bin,0.4197279429250893,0.006761474435196193,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,144,edu_bin,0.4197279429250893,0.05051129607609997,0.07119248484340539,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,145,gender,0.3659330331467688,0.0672403877176002,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,145,religion,0.3659330331467688,0.055036541401899286,0,0.007633587786259542,1,0.014925373134328358,1,0.01990049751243781,1
W1,145,marital,0.3659330331467688,0.021987964482598876,0,0.15422885572139303,1,0.09950248756218906,1,0.12935323383084577,1
W1,145,indig,0.3659330331467688,0.0059125531288136395,0,0.09042553191489362,1,0.05472636815920398,1,0.03482587064676617,1
W1,145,income,0.3659330331467688,0.04948870092160079,0,0.01990049751243781,1,0.014925373134328358,1,0.03482587064676617,1
W1,145,age_bin,0.3659330331467688,-0.012056558515338971,0,0.1791044776119403,1,0.1691542288557214,1,0.208955223880597,1
W1,145,edu_bin,0.3659330331467688,-0.02121645695689378,0.08421898270260869,0.6915422885572139,1,0.7014925373134329,1,0.6616915422885572,1
W1,146,gender,0.39559763313609464,0.08615384615384614,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,146,religion,0.39559763313609464,0.03236449704142008,0,0.0392156862745098,1,0.024875621890547265,1,0.01990049751243781,1
W1,146,marital,0.39559763313609464,0.05290414201183424,0,0.004975124378109453,1,0.01990049751243781,1,0.01990049751243781,1
W1,146,indig,0.39559763313609464,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,146,income,0.39559763313609464,0.01175857988165685,0,0.0845771144278607,1,0.11442786069651742,1,0.12935323383084577,1
W1,146,age_bin,0.39559763313609464,-0.005117159763313608,0,0.10945273631840796,1,0.15920398009950248,1,0.14427860696517414,1
W1,146,edu_bin,0.39559763313609464,0.05464615384615379,0.09808189939857836,0.009950248756218905,1,0.014925373134328358,1,0.029850746268656716,1
W1,147,gender,0.36201999104407123,0.11558500986193301,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,147,religion,0.36201999104407123,0.07877501643655482,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,147,marital,0.36201999104407123,0.05079276791584486,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,147,indig,0.36201999104407123,0.018912689020381457,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,147,income,0.36201999104407123,0.013559368836291996,0,0.07960199004975124,1,0.01990049751243781,1,0.06965174129353234,1
W1,147,age_bin,0.36201999104407123,0.011478369493754102,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,147,edu_bin,0.36201999104407123,0.0467585798816568,0.00933849634806725,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,148,gender,0.28614215793702974,0.09321352911096481,0,0.009950248756218905,1,0.009950248756218905,1,0.009950248756218905,1
W1,148,religion,0.28614215793702974,0.13156549053984945,0,0.008928571428571428,1,0.004975124378109453,1,0.004975124378109453,1
W1,148,marital,0.28614215793702974,-4.7483380816726317e-4,0,0.37383177570093457,1,0.3283582089552239,1,0.3482587064676617,1
W1,148,indig,0.28614215793702974,0.007560815253122809,0,0.18407960199004975,1,0.18407960199004975,1,0.14427860696517414,1
W1,148,income,0.28614215793702974,-0.07980860544963117,0,0.9402985074626866,1,0.9651741293532339,1,0.945273631840796,1
W1,148,age_bin,0.28614215793702974,-0.0442325955146468,0,0.7810945273631841,1,0.7810945273631841,1,0.8258706467661692,1
W1,148,edu_bin,0.28614215793702974,0.012236101979691577,0.0252826819613452,0.208955223880597,1,0.16417910447761194,1,0.18407960199004975,1
W1,149,gender,0.2767941766404373,0.10149826974365755,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,149,religion,0.2767941766404373,0.014010117040269665,0,0.03896103896103896,1,0.03482587064676617,1,0.04477611940298507,1
W1,149,marital,0.2767941766404373,0.09951453635742469,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,149,indig,0.2767941766404373,0.0030417245255568723,0,0.23383084577114427,1,0.1791044776119403,1,0.18407960199004975,1
W1,149,income,0.2767941766404373,-0.00983050100288746,0,0.5074626865671642,1,0.5373134328358209,1,0.6169154228855721,1
W1,149,age_bin,0.2767941766404373,-0.010453172871343864,0,0.1890547263681592,1,0.1044776119402985,1,0.13930348258706468,1
W1,149,edu_bin,0.2767941766404373,-0.00784676761665462,0.01868279236359853,0.5024875621890548,1,0.5124378109452736,1,0.5074626865671642,1
W1,150,gender,0.4132566192225282,0.11865817263544526,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,150,religion,0.4132566192225282,0.03890626594225072,0,0.01818181818181818,1,0.009950248756218905,1,0.009950248756218905,1
W1,150,marital,0.4132566192225282,0.047118119324558616,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,150,indig,0.4132566192225282,-3.515266299357965e-4,0,0.7562189054726368,1,0.6268656716417911,1,0.7164179104477612,1
W1,150,income,0.4132566192225282,-0.0038388939904091535,0,0.47761194029850745,1,0.48756218905472637,1,0.5373134328358209,1
W1,150,age_bin,0.4132566192225282,0.0046782534945413595,0,0.004975124378109453,1,0.01990049751243781,1,0.009950248756218905,1
W1,150,edu_bin,0.4132566192225282,0.04194645316804396,0.014638414048457508,0.009950248756218905,1,0.014925373134328358,1,0.009950248756218905,1
W1,151,gender,0.22651725006295648,0.1058469357386507,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,151,religion,0.22651725006295648,-0.006879421258670693,0,0.36318407960199006,1,0.34328358208955223,1,0.39215686274509803,1
W1,151,marital,0.22651725006295648,0.01794830704425271,0,0.1044776119402985,1,0.14427860696517414,1,0.12935323383084577,1
W1,151,indig,0.22651725006295648,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,151,income,0.22651725006295648,9.615164487992711e-4,0,0.31343283582089554,1,0.35323383084577115,1,0.2736318407960199,1
W1,151,age_bin,0.22651725006295648,-0.025720565005379913,0,0.36318407960199006,1,0.39303482587064675,1,0.3283582089552239,1
W1,151,edu_bin,0.22651725006295648,-0.05248277283029226,0.05738995795285815,0.9651741293532339,1,0.9601990049751243,1,0.9502487562189055,1
W1,152,gender,0.28758342726155955,0.11762135737895929,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,152,religion,0.28758342726155955,0.018434733602664677,0,0.014925373134328358,1,0.013888888888888888,1,0.014925373134328358,1
W1,152,marital,0.28758342726155955,0.058546307670875486,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,152,indig,0.28758342726155955,0.046320335355428774,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,152,income,0.28758342726155955,-0.003826255999797301,0,0.4925373134328358,1,0.3880597014925373,1,0.4427860696517413,1
W1,152,age_bin,0.28758342726155955,3.8626663796052123e-4,0,0.01990049751243781,1,0.024875621890547265,1,0.014925373134328358,1
W1,152,edu_bin,0.28758342726155955,0.016140879674776204,0.020639338780445663,0.12935323383084577,1,0.11442786069651742,1,0.0945273631840796,1
W1,153,gender,0.257608960311663,0.14592971349728115,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,153,religion,0.257608960311663,0.08417792792792796,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,153,marital,0.257608960311663,0.04795674052430804,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W1,153,indig,0.257608960311663,0.0037512174336497006,0,0.18407960199004975,1,0.1791044776119403,1,0.15920398009950248,1
W1,153,income,0.257608960311663,0.028647735573411215,0,0.04477611940298507,1,0.05472636815920398,1,0.05472636815920398,1
W1,153,age_bin,0.257608960311663,-0.007461853745637526,0,0.17412935323383086,1,0.12935323383084577,1,0.14427860696517414,1
W1,153,edu_bin,0.257608960311663,0.02786908530151777,0.1095519582934972,0.05472636815920398,1,0.04477611940298507,1,0.03482587064676617,1
W1,154,gender,0.31441358024691357,0.07887345679012342,0,0.005319148936170213,1,0.004975124378109453,1,0.004975124378109453,1
W1,154,religion,0.31441358024691357,0.025632716049382647,0,0.03333333333333333,1,0.009950248756218905,1,0.014925373134328358,1
W1,154,marital,0.31441358024691357,0.018020833333333264,0,0.17412935323383086,1,0.13930348258706468,1,0.20398009950248755,1
W1,154,indig,0.31441358024691357,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,154,income,0.31441358024691357,9.220679012346134e-4,0,0.3482587064676617,1,0.29850746268656714,1,0.3681592039800995,1
W1,154,age_bin,0.31441358024691357,-0.01356095679012346,0,0.4129353233830846,1,0.4527363184079602,1,0.3681592039800995,1
W1,154,edu_bin,0.31441358024691357,0.022083333333333344,0.04579391518379896,0.15920398009950248,1,0.1044776119402985,1,0.12935323383084577,1
W1,155,gender,0.35485215019822725,0.06166510946693279,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,155,religion,0.35485215019822725,0.008737153102194362,0,0.13930348258706468,1,0.0845771144278607,1,0.12437810945273632,1
W1,155,marital,0.35485215019822725,0.11786318527309914,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,155,indig,0.35485215019822725,0.04105956920279796,0,0.04477611940298507,1,0.04975124378109453,1,0.03482587064676617,1
W1,155,income,0.35485215019822725,-0.010322424763080873,0,0.43283582089552236,1,0.4975124378109453,1,0.4626865671641791,1
W1,155,age_bin,0.35485215019822725,-0.00712103229716421,0,0.06965174129353234,1,0.07462686567164178,1,0.06965174129353234,1
W1,155,edu_bin,0.35485215019822725,-0.03425418550036621,0.016720306497503563,0.746268656716418,1,0.7164179104477612,1,0.7711442786069652,1
W1,157,gender,0.29509143309193675,0.08087421686011452,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,157,religion,0.29509143309193675,0.028413065431448732,0,0.004975124378109453,1,0.0196078431372549,1,0.009950248756218905,1
W1,157,marital,0.29509143309193675,0.08139185865199461,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,157,indig,0.29509143309193675,0.0018874211772724162,0,0.15527950310559005,1,0.12935323383084577,1,0.15920398009950248,1
W1,157,income,0.29509143309193675,0.008389103831057898,0,0.1890547263681592,1,0.19402985074626866,1,0.19402985074626866,1
W1,157,age_bin,0.29509143309193675,-9.653319902627334e-4,0,0.029850746268656716,1,0.009950248756218905,1,0.01990049751243781,1
W1,157,edu_bin,0.29509143309193675,0.03435386349010133,0.026967625920946665,0.014925373134328358,1,0.014925373134328358,1,0.024875621890547265,1
W1,158,gender,0.3545735806502913,0.08777776171406264,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,158,religion,0.3545735806502913,0.1204224435802167,0,0.004975124378109453,1,0.004975124378109453,1,0.00909090909090909,1
W1,158,marital,0.3545735806502913,0.02321849383394292,0,0.14925373134328357,1,0.11442786069651742,1,0.09950248756218906,1
W1,158,indig,0.3545735806502913,-2.602321849383266e-4,0,1,1,1,1,0.6069651741293532,1
W1,158,income,0.3545735806502913,-0.014869377900504466,0,0.6069651741293532,1,0.6368159203980099,1,0.6218905472636815,1
W1,158,age_bin,0.3545735806502913,-0.026189477945322323,0,0.7313432835820896,1,0.7860696517412935,1,0.7611940298507462,1
W1,158,edu_bin,0.3545735806502913,-0.025076262487530504,0.018841932433630915,0.7512437810945274,1,0.7313432835820896,1,0.6616915422885572,1
W1,159,gender,0.23571921555424633,0.036286507869707746,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,159,religion,0.23571921555424633,0.09819207137446337,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,159,marital,0.23571921555424633,0.04330275229357783,0,0.009950248756218905,1,0.009950248756218905,1,0.014925373134328358,1
W1,159,indig,0.23571921555424633,-0.005326150997390887,0,0.582089552238806,1,0.572139303482587,1,0.5572139303482587,1
W1,159,income,0.23571921555424633,0.02925511320595897,0,0.04975124378109453,1,0.04975124378109453,1,0.014925373134328358,1
W1,159,age_bin,0.23571921555424633,-0.009531184243750533,0,0.20398009950248755,1,0.21890547263681592,1,0.208955223880597,1
W1,159,edu_bin,0.23571921555424633,0.04964396936284818,0.07322502543734971,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,160,gender,0.3997845804988661,0.07019274376417226,0,0.014925373134328358,1,0.01990049751243781,1,0.014925373134328358,1
W1,160,religion,0.3997845804988661,0.09182539682539678,0,0.010526315789473684,1,0.004975124378109453,1,0.004975124378109453,1
W1,160,marital,0.3997845804988661,0.05641723356009065,0,0.024875621890547265,1,0.024875621890547265,1,0.01990049751243781,1
W1,160,indig,0.3997845804988661,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,160,income,0.3997845804988661,-0.026712018140589655,0,0.8308457711442786,1,0.8656716417910447,1,0.8557213930348259,1
W1,160,age_bin,0.3997845804988661,0.002947845804988654,0,0.03482587064676617,1,0.01990049751243781,1,0.04975124378109453,1
W1,160,edu_bin,0.3997845804988661,0.018866213151927297,0.04562368634864506,0.18407960199004975,1,0.14427860696517414,1,0.21890547263681592,1
W1,161,gender,0.1774480372299383,0.07338535638503096,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,161,religion,0.1774480372299383,0.01053270881558662,0,0.04477611940298507,1,0.03980099502487562,1,0.03048780487804878,1
W1,161,marital,0.1774480372299383,0.03119574652777779,0,0.02127659574468085,1,0.009950248756218905,1,0.009950248756218905,1
W1,161,indig,0.1774480372299383,-2.95380015432133e-4,0,1,1,0.7611940298507462,1,0.7412935323383084,1
W1,161,income,0.1774480372299383,0.004189573688271664,0,0.1890547263681592,1,0.2537313432835821,1,0.23383084577114427,1
W1,161,age_bin,0.1774480372299383,-0.01185136959876543,0,0.14427860696517414,1,0.16417910447761194,1,0.1791044776119403,1
W1,161,edu_bin,0.1774480372299383,0.0280611014660494,0.02491699416469492,0.024875621890547265,1,0.014925373134328358,1,0.014925373134328358,1
W1,162,gender,0.2853968722475216,0.09106838327617556,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,162,religion,0.2853968722475216,0.043366761305073,0,0.017241379310344827,1,0.0051813471502590676,1,0.004975124378109453,1
W1,162,marital,0.2853968722475216,0.07016360263113502,0,0.0064516129032258064,1,0.004975124378109453,1,0.004975124378109453,1
W1,162,indig,0.2853968722475216,0.03836135004966168,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W1,162,income,0.2853968722475216,0.03133784505537751,0,0.014925373134328358,1,0.024875621890547265,1,0.03482587064676617,1
W1,162,age_bin,0.2853968722475216,-0.002256446655797301,0,0.11442786069651742,1,0.12437810945273632,1,0.06467661691542288,1
W1,162,edu_bin,0.2853968722475216,0.041406059669046646,0.01184103132940327,0.004975124378109453,1,0.01990049751243781,1,0.004975124378109453,1
W1,163,gender,0.25984439655994357,0.07455044716919973,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,163,religion,0.25984439655994357,0.011679792528746643,0,0.06349206349206349,1,0.07960199004975124,1,0.029850746268656716,1
W1,163,marital,0.25984439655994357,0.010249613851757267,0,0.1691542288557214,1,0.16417910447761194,1,0.1691542288557214,1
W1,163,indig,0.25984439655994357,0.017038195305200267,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,163,income,0.25984439655994357,-0.0022215442115901818,0,0.3333333333333333,1,0.30845771144278605,1,0.3383084577114428,1
W1,163,age_bin,0.25984439655994357,-0.01853511565378235,0,0.1791044776119403,1,0.21393034825870647,1,0.20398009950248755,1
W1,163,edu_bin,0.25984439655994357,0.025276024484659126,0.003688012142658374,0.09950248756218906,1,0.09950248756218906,1,0.05970149253731343,1
W1,164,gender,0.1875294561221604,0.08506404415538157,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,164,religion,0.1875294561221604,0.08790754181460178,0,0.004975124378109453,1,0.017241379310344827,1,0.004975124378109453,1
W1,164,marital,0.1875294561221604,0.02236570626616813,0,0.04975124378109453,1,0.05970149253731343,1,0.05970149253731343,1
W1,164,indig,0.1875294561221604,-0.008802798462521487,0,0.8507462686567164,1,0.8557213930348259,1,0.9104477611940298,1
W1,164,income,0.1875294561221604,-0.007980645363999006,0,0.43781094527363185,1,0.4577114427860697,1,0.44776119402985076,1
W1,164,age_bin,0.1875294561221604,-0.020820896303976714,0,0.21393034825870647,1,0.1890547263681592,1,0.17412935323383086,1
W1,164,edu_bin,0.1875294561221604,2.51358909102245e-4,0.02797903456537988,0.26865671641791045,1,0.1890547263681592,1,0.23383084577114427,1
W1,165,gender,0.3606798747706594,0.06617345102654061,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,165,religion,0.3606798747706594,0.0812155437165649,0,0.00819672131147541,1,0.004975124378109453,1,0.004975124378109453,1
W1,165,marital,0.3606798747706594,0.03514430517807421,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W1,165,indig,0.3606798747706594,-1.589653124439866e-4,0,0.736318407960199,1,0.746268656716418,1,0.6716417910447762,1
W1,165,income,0.3606798747706594,-6.855379099151571e-4,0,0.38308457711442784,1,0.43781094527363185,1,0.43781094527363185,1
W1,165,age_bin,0.3606798747706594,0.0032264990760141198,0,0.009950248756218905,1,0.01990049751243781,1,0.03482587064676617,1
W1,165,edu_bin,0.3606798747706594,0.05622707974097485,0.035450824132355944,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,166,gender,0.3115807890967695,0.09787140662716697,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,166,religion,0.3115807890967695,0.0719556466360391,0,0.015873015873015872,1,0.004975124378109453,1,0.004975124378109453,1
W1,166,marital,0.3115807890967695,0.08492399734781186,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,166,indig,0.3115807890967695,0.012386709800118516,0,0.05970149253731343,1,0.05472636815920398,1,0.05970149253731343,1
W1,166,income,0.3115807890967695,0.008992428049957368,0,0.22388059701492538,1,0.19402985074626866,1,0.15422885572139303,1
W1,166,age_bin,0.3115807890967695,-0.0019000663047043242,0,0.1691542288557214,1,0.1691542288557214,1,0.15422885572139303,1
W1,166,edu_bin,0.3115807890967695,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,167,gender,0.28199718706047827,0.0549769445779701,0,0.004975124378109453,1,0.014925373134328358,1,0.009950248756218905,1
W1,167,religion,0.28199718706047827,0.022432302515622594,0,0.004975124378109453,1,0.008403361344537815,1,0.004975124378109453,1
W1,167,marital,0.28199718706047827,0.013352561021204079,0,0.11442786069651742,1,0.09433962264150944,1,0.11940298507462686,1
W1,167,indig,0.28199718706047827,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,167,income,0.28199718706047827,0.004984956114582939,0,0.20441988950276244,1,0.20398009950248755,1,0.26865671641791045,1
W1,167,age_bin,0.28199718706047827,-0.024666631059837265,0,0.5174129353233831,1,0.5671641791044776,1,0.5671641791044776,1
W1,167,edu_bin,0.28199718706047827,0.016984457618971438,0.02846503283009405,0.18407960199004975,1,0.17412935323383086,1,0.14427860696517414,1
W1,168,gender,0.39753995647456675,0.11690877424512558,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,168,religion,0.39753995647456675,0.09094103128628439,0,0.004975124378109453,1,0.01020408163265306,1,0.004975124378109453,1
W1,168,marital,0.39753995647456675,0.0733008584535147,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,168,indig,0.39753995647456675,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,168,income,0.39753995647456675,0.0052907828867639894,0,0.23880597014925373,1,0.24875621890547264,1,0.2736318407960199,1
W1,168,age_bin,0.39753995647456675,0.015750210965109864,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,168,edu_bin,0.39753995647456675,0.03993426771313824,0.045454782026521735,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,169,gender,0.37153659703508785,0.06657948061268287,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,169,religion,0.37153659703508785,0.068895158623504,0,0.009708737864077669,1,0.004975124378109453,1,0.004975124378109453,1
W1,169,marital,0.37153659703508785,0.05857354938119608,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,169,indig,0.37153659703508785,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,169,income,0.37153659703508785,0.004984908076465788,0,0.18407960199004975,1,0.26865671641791045,1,0.20398009950248755,1
W1,169,age_bin,0.37153659703508785,-0.005845042179991411,0,0.4228855721393035,1,0.3383084577114428,1,0.3880597014925373,1
W1,169,edu_bin,0.37153659703508785,0.06401139106023407,0.04040466620821446,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,170,gender,0.2916144117334467,0.03497714953767661,0,0.02127659574468085,1,0.01990049751243781,1,0.014925373134328358,1
W1,170,religion,0.2916144117334467,0.020986289722606064,0,0.03664921465968586,1,0.03980099502487562,1,0.07462686567164178,1
W1,170,marital,0.2916144117334467,0.0036050589860770477,0,0.30939226519337015,1,0.26865671641791045,1,0.32338308457711445,1
W1,170,indig,0.2916144117334467,-0.0015495801891805359,0,0.7512437810945274,1,0.6417910447761194,1,0.6318407960199005,1
W1,170,income,0.2916144117334467,0.010585609522797246,0,0.1890547263681592,1,0.20398009950248755,1,0.15920398009950248,1
W1,170,age_bin,0.2916144117334467,-0.018380274205547876,0,0.8009950248756219,1,0.8557213930348259,1,0.7611940298507462,1
W1,170,edu_bin,0.2916144117334467,0.051140397491763245,0.06329659533543276,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W1,171,gender,0.35276199053636,0.11452004415261313,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,171,religion,0.35276199053636,0.0976160009273832,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,171,marital,0.35276199053636,0.06916234238147673,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,171,indig,0.35276199053636,-7.961737798956775e-4,0,0.7611940298507462,1,0.8059701492537313,1,0.8407960199004975,1
W1,171,income,0.35276199053636,-0.009408863261293421,0,0.7611940298507462,1,0.8557213930348259,1,0.8159203980099502,1
W1,171,age_bin,0.35276199053636,0.0010875733833372954,0,0.07462686567164178,1,0.0845771144278607,1,0.05472636815920398,1
W1,171,edu_bin,0.35276199053636,0.026423733876684688,0.03875981332025127,0.01990049751243781,1,0.029850746268656716,1,0.004975124378109453,1
W1,172,gender,0.2424919065787951,0.07635275754422464,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,172,religion,0.2424919065787951,0.06259394149612665,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,172,marital,0.2424919065787951,0.06260478089952592,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,172,indig,0.2424919065787951,-7.081743554169786e-4,0,1,1,0.8706467661691543,1,0.7014925373134329,1
W1,172,income,0.2424919065787951,0.009177361544687068,0,0.18407960199004975,1,0.11940298507462686,1,0.15422885572139303,1
W1,172,age_bin,0.2424919065787951,-0.0016150711064863066,0,0.014925373134328358,1,0.03482587064676617,1,0.014925373134328358,1
W1,172,edu_bin,0.2424919065787951,0.05283847843681333,0.039142338975751666,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,173,gender,0.3692715527266342,0.05906322829301163,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,173,religion,0.3692715527266342,0.1241379146671982,0,0.008333333333333333,1,0.004975124378109453,1,0.004975124378109453,1
W1,173,marital,0.3692715527266342,0.053588126124330004,0,0.014925373134328358,1,0.004975124378109453,1,0.009950248756218905,1
W1,173,indig,0.3692715527266342,0.0022213678499719567,0,0.1791044776119403,1,0.19402985074626866,1,0.1691542288557214,1
W1,173,income,0.3692715527266342,0.04407611507444886,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,173,age_bin,0.3692715527266342,-9.706618062378766e-4,0,0.06965174129353234,1,0.0845771144278607,1,0.07960199004975124,1
W1,173,edu_bin,0.3692715527266342,0.03707975564953642,0.013966306681033434,0.03980099502487562,1,0.01990049751243781,1,0.014925373134328358,1
W1,174,gender,0.22297337900366565,0.047953848927348164,0,0.024875621890547265,1,0.04975124378109453,1,0.04477611940298507,1
W1,174,religion,0.22297337900366565,0.03936061534763535,0,0.01990049751243781,1,0.004975124378109453,1,0.01990049751243781,1
W1,174,marital,0.22297337900366565,-0.03103779820924213,0,0.6119402985074627,1,0.6567164179104478,1,0.6766169154228856,1
W1,174,indig,0.22297337900366565,-0.0036355988221862517,0,1,1,1,1,0.7512437810945274,1
W1,174,income,0.22297337900366565,0.02151313022053969,0,0.0845771144278607,1,0.1044776119402985,1,0.07462686567164178,1
W1,174,age_bin,0.22297337900366565,-0.040742743825491264,0,0.6716417910447762,1,0.7164179104477612,1,0.6218905472636815,1
W1,174,edu_bin,0.22297337900366565,-0.03040682651282972,0.005081502841945587,0.6417910447761194,1,0.6467661691542289,1,0.6169154228855721,1
W1,175,gender,0.39351993560747783,0.09132854924100725,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,175,religion,0.39351993560747783,0.04099921776689452,0,0.014925373134328358,1,0.06779661016949153,1,0.014925373134328358,1
W1,175,marital,0.39351993560747783,0.01557097348343145,0,0.22115384615384615,1,0.18407960199004975,1,0.1691542288557214,1
W1,175,indig,0.39351993560747783,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,175,income,0.39351993560747783,0.029537802265075075,0,0.05970149253731343,1,0.03482587064676617,1,0.05472636815920398,1
W1,175,age_bin,0.39351993560747783,-0.013609722363931109,0,0.472636815920398,1,0.48756218905472637,1,0.4925373134328358,1
W1,175,edu_bin,0.39351993560747783,0.02582502919203261,0.05900985295985369,0.11442786069651742,1,0.11940298507462686,1,0.0945273631840796,1
W1,176,gender,0.2344010412533133,0.1252995984190727,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W1,176,religion,0.2344010412533133,0.014055332455040426,0,0.04310344827586207,1,0.03482587064676617,1,0.05970149253731343,1
W1,176,marital,0.2344010412533133,0.03568197330201106,0,0.03980099502487562,1,0.029850746268656716,1,0.024875621890547265,1
W1,176,indig,0.2344010412533133,-0.003492008063363943,0,0.5522388059701493,1,0.5174129353233831,1,0.4925373134328358,1
W1,176,income,0.2344010412533133,0.0029126521801241534,0,0.24378109452736318,1,0.2835820895522388,1,0.2537313432835821,1
W1,176,age_bin,0.2344010412533133,-0.013777559086363708,0,0.05472636815920398,1,0.029850746268656716,1,0.024875621890547265,1
W1,176,edu_bin,0.2344010412533133,0.009483976444818368,0.021301937169383004,0.17412935323383086,1,0.13930348258706468,1,0.1691542288557214,1
W3,1,gender,0.2898649813272049,0.030770635500365143,0,0.04975124378109453,1,0.03980099502487562,1,0.03980099502487562,1
W3,1,religion,0.2898649813272049,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,1,marital,0.2898649813272049,-0.005661066471877363,0,0.44776119402985076,1,0.4427860696517413,1,0.43283582089552236,1
W3,1,indig,0.2898649813272049,0.006916544923301626,0,0.26865671641791045,1,0.23383084577114427,1,0.21393034825870647,1
W3,1,income,0.2898649813272049,0.008194850255660968,0,0.23383084577114427,1,0.2736318407960199,1,0.24875621890547264,1
W3,1,age_bin,0.2898649813272049,-0.013136869978086196,0,0.11940298507462686,1,0.13930348258706468,1,0.1691542288557214,1
W3,1,edu_bin,0.2898649813272049,0.01789627465303134,0.03066076208225422,0.12437810945273632,1,0.12437810945273632,1,0.12935323383084577,1
W3,2,gender,0.37017578124999995,-0.00939453125000004,0,0.5373134328358209,1,0.5124378109452736,1,0.46766169154228854,1
W3,2,religion,0.37017578124999995,0.10718749999999996,0,0.01,1,0.004975124378109453,1,0.004975124378109453,1
W3,2,marital,0.37017578124999995,0.0054492187499999845,0,0.3283582089552239,1,0.2835820895522388,1,0.22885572139303484,1
W3,2,indig,0.37017578124999995,0.02294921875,0,0.029850746268656716,1,0.04975124378109453,1,0.06965174129353234,1
W3,2,income,0.37017578124999995,0.030449218750000007,0,0.14427860696517414,1,0.12437810945273632,1,0.14925373134328357,1
W3,2,age_bin,0.37017578124999995,-0.028984374999999996,0,0.7512437810945274,1,0.6467661691542289,1,0.7263681592039801,1
W3,2,edu_bin,0.37017578124999995,-0.008613281250000021,0.03051582980775947,0.43781094527363185,1,0.42786069651741293,1,0.43781094527363185,1
W3,3,gender,0.5171947484836933,0.018748863479070454,0,0.0945273631840796,1,0.11940298507462686,1,0.10945273631840796,1
W3,3,religion,0.5171947484836933,0.07565633235535973,0,0.015384615384615385,1,0.005649717514124294,1,0.004975124378109453,1
W3,3,marital,0.5171947484836933,0.006063254344563229,0,0.2835820895522388,1,0.31840796019900497,1,0.3034825870646766,1
W3,3,indig,0.5171947484836933,0.006669851187002837,0,0.05172413793103448,1,0.09016393442622951,1,0.07462686567164178,1
W3,3,income,0.5171947484836933,0.02584889631943621,0,0.03125,1,0.029850746268656716,1,0.009950248756218905,1
W3,3,age_bin,0.5171947484836933,-0.00412811542438709,0,0.3383084577114428,1,0.31840796019900497,1,0.34328358208955223,1
W3,3,edu_bin,0.5171947484836933,0.03952107347285519,0.026810657196209925,0.03482587064676617,1,0.024875621890547265,1,0.024875621890547265,1
W3,4,gender,0.41482072088240574,0.09641368523022503,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,4,religion,0.41482072088240574,0.10265848246687259,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,4,marital,0.41482072088240574,0.05209576935724197,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,4,indig,0.41482072088240574,-0.0010798048352743477,0,0.6766169154228856,1,0.6268656716417911,1,0.582089552238806,1
W3,4,income,0.41482072088240574,0.06836690257464573,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,4,age_bin,0.41482072088240574,-0.011316473170775063,0,0.6666666666666666,1,0.6915422885572139,1,0.6666666666666666,1
W3,4,edu_bin,0.41482072088240574,0.07172629539549893,0.04184568941830259,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,5,gender,0.34625657462195925,0.06204799474030257,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W3,5,religion,0.34625657462195925,-0.008896285338593213,0,0.6119402985074627,1,0.5323383084577115,1,0.5771144278606966,1
W3,5,marital,0.34625657462195925,0.024634286653517634,0,0.0945273631840796,1,0.12437810945273632,1,0.1044776119402985,1
W3,5,indig,0.34625657462195925,-0.01497781065088763,0,0.7014925373134329,1,0.6616915422885572,1,0.681592039800995,1
W3,5,income,0.34625657462195925,0.04626890203813272,0,0.011627906976744186,1,0.01282051282051282,1,0.01990049751243781,1
W3,5,age_bin,0.34625657462195925,-0.003492767915844844,0,0.03482587064676617,1,0.029850746268656716,1,0.04975124378109453,1
W3,5,edu_bin,0.34625657462195925,0.008362097304405097,0.025748374562937076,0.2736318407960199,1,0.3283582089552239,1,0.23383084577114427,1
W3,6,gender,0.30129876543209877,0.0819530864197531,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,6,religion,0.30129876543209877,0.01726419753086409,0,0.03980099502487562,1,0.014925373134328358,1,0.007936507936507936,1
W3,6,marital,0.30129876543209877,-0.002755555555555511,0,0.5294117647058824,1,0.4427860696517413,1,0.46766169154228854,1
W3,6,indig,0.30129876543209877,-1.5802469135809823e-4,0,1,1,1,1,0.7313432835820896,1
W3,6,income,0.30129876543209877,0.019256790123456713,0,0.10945273631840796,1,0.12437810945273632,1,0.11442786069651742,1
W3,6,age_bin,0.30129876543209877,-0.009083950617283948,0,0.1890547263681592,1,0.2885572139303483,1,0.23880597014925373,1
W3,6,edu_bin,0.30129876543209877,0.0031382716049382364,0.022296233541774027,0.22885572139303484,1,0.3333333333333333,1,0.31840796019900497,1
W3,7,gender,0.3171489178620832,0.08683789170996303,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,7,religion,0.3171489178620832,0.1141840669215437,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,7,marital,0.3171489178620832,0.030540306505898118,0,0.04477611940298507,1,0.041666666666666664,1,0.009950248756218905,1
W3,7,indig,0.3171489178620832,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,7,income,0.3171489178620832,0.010607620167957355,0,0.15422885572139303,1,0.1890547263681592,1,0.16417910447761194,1
W3,7,age_bin,0.3171489178620832,-0.010905793549651996,0,0.46766169154228854,1,0.5522388059701493,1,0.4975124378109453,1
W3,7,edu_bin,0.3171489178620832,0.008429184502608655,0.015035649890786096,0.19900497512437812,1,0.263681592039801,1,0.20398009950248755,1
W3,8,gender,0.29216040217001,0.09021166331848485,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,8,religion,0.29216040217001,0.09219145776923748,0,0.01694915254237288,1,0.006666666666666667,1,0.004975124378109453,1
W3,8,marital,0.29216040217001,-0.012213584883686956,0,0.5970149253731343,1,0.6616915422885572,1,0.6268656716417911,1
W3,8,indig,0.29216040217001,-4.8524373792951296e-4,0,1,1,0.8258706467661692,1,0.736318407960199,1
W3,8,income,0.29216040217001,0.008443241039974403,0,0.24378109452736318,1,0.21890547263681592,1,0.208955223880597,1
W3,8,age_bin,0.29216040217001,-0.014964916877747694,0,0.2835820895522388,1,0.24378109452736318,1,0.26865671641791045,1
W3,8,edu_bin,0.29216040217001,-0.022170786386001756,0.016719975914674997,0.7313432835820896,1,0.7114427860696517,1,0.746268656716418,1
W3,9,gender,0.33192166825206054,0.08284015242565262,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,9,religion,0.33192166825206054,0.007236800884023096,0,0.20253164556962025,1,0.208955223880597,1,0.13432835820895522,1
W3,9,marital,0.33192166825206054,0.035175807838870754,0,0.03508771929824561,1,0.029850746268656716,1,0.04975124378109453,1
W3,9,indig,0.33192166825206054,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,9,income,0.33192166825206054,0.022576198586246377,0,0.1044776119402985,1,0.06965174129353234,1,0.1044776119402985,1
W3,9,age_bin,0.33192166825206054,-0.006892191318117354,0,0.15920398009950248,1,0.10945273631840796,1,0.12437810945273632,1
W3,9,edu_bin,0.33192166825206054,0.021644898354418074,0.09047728825740245,0.05472636815920398,1,0.1987179487179487,1,0.15920398009950248,1
W3,10,gender,0.28386371229196183,0.08121315070040132,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,10,religion,0.28386371229196183,0.03385312510293093,0,0.004975124378109453,1,0.008620689655172414,1,0.004975124378109453,1
W3,10,marital,0.28386371229196183,0.008194484309785754,0,0.2537313432835821,1,0.24875621890547264,1,0.20398009950248755,1
W3,10,indig,0.28386371229196183,0.006124100677109501,0,0.2537313432835821,1,0.2736318407960199,1,0.29850746268656714,1
W3,10,income,0.28386371229196183,0.020268585222166235,0,0.10945273631840796,1,0.12437810945273632,1,0.13432835820895522,1
W3,10,age_bin,0.28386371229196183,-0.009140273196531176,0,0.24378109452736318,1,0.2835820895522388,1,0.22388059701492538,1
W3,10,edu_bin,0.28386371229196183,-0.005422993492407824,0.006303408682781079,0.417910447761194,1,0.4626865671641791,1,0.572139303482587,1
W3,11,gender,0.3193453560576034,0.08151487793778733,0,0.011363636363636364,1,0.004975124378109453,1,0.004975124378109453,1
W3,11,religion,0.3193453560576034,0.08937222002025802,0,0.005263157894736842,1,0.004975124378109453,1,0.004975124378109453,1
W3,11,marital,0.3193453560576034,0.07238406658739599,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,11,indig,0.3193453560576034,0.07912207689258827,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W3,11,income,0.3193453560576034,0.0037415040883134743,0,0.27860696517412936,1,0.27860696517412936,1,0.31840796019900497,1
W3,11,age_bin,0.3193453560576034,-0.01781755993012433,0,0.8159203980099502,1,0.8258706467661692,1,0.8258706467661692,1
W3,11,edu_bin,0.3193453560576034,-0.006387531010995082,0.0040850574846796545,0.43781094527363185,1,0.5621890547263682,1,0.472636815920398,1
W3,12,gender,0.37221801720235403,0.08307505658669084,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,12,religion,0.37221801720235403,0.049236034404707946,0,0.010752688172043012,1,0.004975124378109453,1,0.004975124378109453,1
W3,12,marital,0.37221801720235403,0.05337111815301038,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,12,indig,0.37221801720235403,0.05161394296061578,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,12,income,0.37221801720235403,0.02718008148483475,0,0.01990049751243781,1,0.01990049751243781,1,0.024875621890547265,1
W3,12,age_bin,0.37221801720235403,-0.003173200543232235,0,0.3034825870646766,1,0.30845771144278605,1,0.31343283582089554,1
W3,12,edu_bin,0.37221801720235403,0.038083838841104695,0.027732702208650796,0.006944444444444444,1,0.004975124378109453,1,0.004975124378109453,1
W3,13,gender,0.2935939753244672,0.1119789612097305,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,13,religion,0.2935939753244672,0.08981919789612097,0,0.012987012987012988,1,0.004975124378109453,1,0.004975124378109453,1
W3,13,marital,0.2935939753244672,-0.018543721236029043,0,0.8009950248756219,1,0.7213930348258707,1,0.7064676616915423,1
W3,13,indig,0.2935939753244672,0.021696252465483165,0,0.034722222222222224,1,0.029850746268656716,1,0.024875621890547265,1
W3,13,income,0.2935939753244672,0.00552268244575943,0,0.23880597014925373,1,0.3034825870646766,1,0.2935323383084577,1
W3,13,age_bin,0.2935939753244672,-0.021952662721893484,0,0.8059701492537313,1,0.8756218905472637,1,0.8557213930348259,1
W3,13,edu_bin,0.2935939753244672,0.009306377383300424,0.061171486751814795,0.20398009950248755,1,0.19402985074626866,1,0.16417910447761194,1
W3,14,gender,0.34067175196404675,0.06255169158265969,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,14,religion,0.34067175196404675,0.14992997253518928,0,0.0072992700729927005,1,0.004975124378109453,1,0.004975124378109453,1
W3,14,marital,0.34067175196404675,0.01906053962111043,0,0.07960199004975124,1,0.07462686567164178,1,0.10945273631840796,1
W3,14,indig,0.34067175196404675,0.001856020411347894,0,0.12935323383084577,1,0.14754098360655737,1,0.13930348258706468,1
W3,14,income,0.34067175196404675,0.029999648887363006,0,0.029850746268656716,1,0.009950248756218905,1,0.004975124378109453,1
W3,14,age_bin,0.34067175196404675,0.0011089307449829982,0,0.024875621890547265,1,0.03482587064676617,1,0.03980099502487562,1
W3,14,edu_bin,0.34067175196404675,0.027440427889266802,0.0478593272872305,0.03482587064676617,1,0.04975124378109453,1,0.06965174129353234,1
W3,15,gender,0.2904357199768783,0.04666534470222744,0,0.029850746268656716,1,0.01990049751243781,1,0.01990049751243781,1
W3,15,religion,0.2904357199768783,-0.008361425077665628,0,0.43283582089552236,1,0.5454545454545454,1,0.4527363184079602,1
W3,15,marital,0.2904357199768783,0.009782536849758716,0,0.263681592039801,1,0.1890547263681592,1,0.1890547263681592,1
W3,15,indig,0.2904357199768783,-0.001619406437967069,0,0.9104477611940298,1,0.7860696517412935,1,0.8308457711442786,1
W3,15,income,0.2904357199768783,0.035263401414501794,0,0.03980099502487562,1,0.04477611940298507,1,0.024875621890547265,1
W3,15,age_bin,0.2904357199768783,-0.024720735012228177,0,0.582089552238806,1,0.6069651741293532,1,0.6169154228855721,1
W3,15,edu_bin,0.2904357199768783,-0.011501090620662457,0.044419433558957964,0.3333333333333333,1,0.4427860696517413,1,0.46766169154228854,1
W3,16,gender,0.3857175307364442,0.02176414090463108,0,0.07960199004975124,1,0.05970149253731343,1,0.0845771144278607,1
W3,16,religion,0.3857175307364442,0.01624065185846635,0,0.11442786069651742,1,0.10810810810810811,1,0.0945273631840796,1
W3,16,marital,0.3857175307364442,0.04431772639957987,0,0.009950248756218905,1,0.009950248756218905,1,0.01990049751243781,1
W3,16,indig,0.3857175307364442,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,16,income,0.3857175307364442,-0.002475034435261869,0,0.5323383084577115,1,0.5323383084577115,1,0.4527363184079602,1
W3,16,age_bin,0.3857175307364442,-0.00495605367532234,0,0.11940298507462686,1,0.14925373134328357,1,0.18407960199004975,1
W3,16,edu_bin,0.3857175307364442,0.061688962286314514,0.03878862324233962,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,17,gender,0.43645472895040366,0.07780661284121483,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,17,religion,0.43645472895040366,0.053236735870818896,0,0.004975124378109453,1,0.006993006993006993,1,0.004975124378109453,1
W3,17,marital,0.43645472895040366,0.05362120338331419,0,0.01990049751243781,1,0.024875621890547265,1,0.014925373134328358,1
W3,17,indig,0.43645472895040366,0.0010452710495962797,0,0.3781094527363184,1,0.2935323383084577,1,0.373134328358209,1
W3,17,income,0.43645472895040366,0.009503556324490514,0,0.2736318407960199,1,0.1890547263681592,1,0.27860696517412936,1
W3,17,age_bin,0.43645472895040366,-0.02678056516724338,0,0.8706467661691543,1,0.8805970149253731,1,0.845771144278607,1
W3,17,edu_bin,0.43645472895040366,0.023056036139946223,0.07345444249271929,0.14925373134328357,1,0.19900497512437812,1,0.12437810945273632,1
W3,18,gender,0.49780203444541193,-0.01955978584176085,0,0.6268656716417911,1,0.6616915422885572,1,0.6467661691542289,1
W3,18,religion,0.49780203444541193,0.06421177870315287,0,0.009950248756218905,1,0.006329113924050633,1,0.004975124378109453,1
W3,18,marital,0.49780203444541193,0.03249256395002981,0,0.12437810945273632,1,0.06467661691542288,1,0.11442786069651742,1
W3,18,indig,0.49780203444541193,0.03731112433075545,0,0.08955223880597014,1,0.08955223880597014,1,0.0845771144278607,1
W3,18,income,0.49780203444541193,-0.009054134443783501,0,0.5024875621890548,1,0.472636815920398,1,0.4427860696517413,1
W3,18,age_bin,0.49780203444541193,-0.019547888161808438,0,0.5920398009950248,1,0.6069651741293532,1,0.6567164179104478,1
W3,18,edu_bin,0.49780203444541193,0.007317073170731714,0.02456738680317838,0.3034825870646766,1,0.30845771144278605,1,0.3034825870646766,1
W3,19,gender,0.39439468203599864,0.10522765275599824,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,19,religion,0.39439468203599864,0.09625126230490723,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,19,marital,0.39439468203599864,0.05284530595899145,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,19,indig,0.39439468203599864,-0.004488651342946515,0,0.7960199004975125,1,0.7562189054726368,1,0.7960199004975125,1
W3,19,income,0.39439468203599864,-0.0031818749891672216,0,0.5572139303482587,1,0.527363184079602,1,0.5373134328358209,1
W3,19,age_bin,0.39439468203599864,9.979848733225165e-4,0,0.0845771144278607,1,0.1044776119402985,1,0.0845771144278607,1
W3,19,edu_bin,0.39439468203599864,0.025677129087610037,0.014873013735222883,0.014925373134328358,1,0.01990049751243781,1,0.014925373134328358,1
W3,20,gender,0.4001038781163435,0.07202216066482,0,0.01775147928994083,1,0.024875621890547265,1,0.04975124378109453,1
W3,20,religion,0.4001038781163435,0.2019563711911359,0,0.004975124378109453,1,0.004975124378109453,1,0.006134969325153374,1
W3,20,marital,0.4001038781163435,0.02042936288088648,0,0.21890547263681592,1,0.19900497512437812,1,0.1691542288557214,1
W3,20,indig,0.4001038781163435,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,20,income,0.4001038781163435,0.09972299168975085,0,0.009950248756218905,1,0.014925373134328358,1,0.01990049751243781,1
W3,20,age_bin,0.4001038781163435,-0.03176939058171745,0,0.2537313432835821,1,0.23383084577114427,1,0.23383084577114427,1
W3,20,edu_bin,0.4001038781163435,0.0012984764542937621,0.042109302558073096,0.4608695652173913,1,0.373134328358209,1,0.3383084577114428,1
W3,21,gender,0.3956595701754788,0.061580009496676094,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,21,religion,0.3956595701754788,0.013215446709036268,0,0.03980099502487562,1,0.03980099502487562,1,0.024875621890547265,1
W3,21,marital,0.3956595701754788,0.02825032873109784,0,0.06467661691542288,1,0.06467661691542288,1,0.07960199004975124,1
W3,21,indig,0.3956595701754788,0.03574748525841143,0,0.015873015873015872,1,0.014925373134328358,1,0.009950248756218905,1
W3,21,income,0.3956595701754788,0.017530042369785892,0,0.12437810945273632,1,0.12935323383084577,1,0.16417910447761194,1
W3,21,age_bin,0.3956595701754788,-2.4198261377749228e-4,0,0.08955223880597014,1,0.06965174129353234,1,0.05472636815920398,1
W3,21,edu_bin,0.3956595701754788,0.013149243918474551,0.016800212595140702,0.17412935323383086,1,0.18407960199004975,1,0.16417910447761194,1
W3,22,gender,0.3929150892374256,0.08452016104801391,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,22,religion,0.3929150892374256,0.006031788954990817,0,0.20398009950248755,1,0.15625,1,0.19900497512437812,1
W3,22,marital,0.3929150892374256,0.025148729042725748,0,0.1044776119402985,1,0.11940298507462686,1,0.1691542288557214,1
W3,22,indig,0.3929150892374256,0.020391023918301387,0,0.05970149253731343,1,0.08955223880597014,1,0.0845771144278607,1
W3,22,income,0.3929150892374256,0.0019530076317529343,0,0.3383084577114428,1,0.3681592039800995,1,0.3333333333333333,1
W3,22,age_bin,0.3929150892374256,-0.016931073853734747,0,0.4527363184079602,1,0.47761194029850745,1,0.48756218905472637,1
W3,22,edu_bin,0.3929150892374256,0.015053181900126278,0.028048482655454683,0.208955223880597,1,0.15422885572139303,1,0.208955223880597,1
W3,23,gender,0.3258763180393275,0.064820462981152,0,0.004975124378109453,1,0.005434782608695652,1,0.004975124378109453,1
W3,23,religion,0.3258763180393275,0.06142926561966905,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W3,23,marital,0.3258763180393275,-0.031787305755730355,0,0.8855721393034826,1,0.8855721393034826,1,0.8656716417910447,1
W3,23,indig,0.3258763180393275,-0.001033901634598352,0,0.417910447761194,1,0.472636815920398,1,0.35135135135135137,1
W3,23,income,0.3258763180393275,0.027729241839931307,0,0.0845771144278607,1,0.05970149253731343,1,0.06467661691542288,1
W3,23,age_bin,0.3258763180393275,-0.013611315019489041,0,0.36318407960199006,1,0.2935323383084577,1,0.34328358208955223,1
W3,23,edu_bin,0.3258763180393275,-0.001018393110079549,0.09980913207794084,0.31840796019900497,1,0.373134328358209,1,0.4079601990049751,1
W3,24,gender,0.37045661701357235,0.03286343942364123,0,0.04477611940298507,1,0.05472636815920398,1,0.01990049751243781,1
W3,24,religion,0.37045661701357235,0.016725143278103066,0,0.14035087719298245,1,0.0845771144278607,1,0.12935323383084577,1
W3,24,marital,0.37045661701357235,0.029242467754622914,0,0.061855670103092786,1,0.05472636815920398,1,0.03980099502487562,1
W3,24,indig,0.37045661701357235,0.001773027190638543,0,0.24875621890547264,1,0.32338308457711445,1,0.32338308457711445,1
W3,24,income,0.37045661701357235,0.02482238509658008,0,0.0945273631840796,1,0.10945273631840796,1,0.10945273631840796,1
W3,24,age_bin,0.37045661701357235,-0.019153691518186015,0,0.42786069651741293,1,0.3681592039800995,1,0.417910447761194,1
W3,24,edu_bin,0.37045661701357235,0.07388655121177684,0.03391580136758666,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,25,gender,0.31633976185258234,0.08719782707107282,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,25,religion,0.31633976185258234,0.025894069714803014,0,0.005714285714285714,1,0.004975124378109453,1,0.004975124378109453,1
W3,25,marital,0.31633976185258234,0.048746038931643254,0,0.03980099502487562,1,0.029850746268656716,1,0.024875621890547265,1
W3,25,indig,0.31633976185258234,-0.001095518334087771,0,1,1,0.7064676616915423,1,0.7412935323383084,1
W3,25,income,0.31633976185258234,-0.014522408329560949,0,0.5079365079365079,1,0.5223880597014925,1,0.44776119402985076,1
W3,25,age_bin,0.31633976185258234,-0.02830239927569036,0,0.8009950248756219,1,0.7213930348258707,1,0.7611940298507462,1
W3,25,edu_bin,0.31633976185258234,0.07373472159348127,0.04949604541344162,0.009950248756218905,1,0.009950248756218905,1,0.009950248756218905,1
W3,26,gender,0.26007206770730823,0.0645768563795717,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,26,religion,0.26007206770730823,-0.0010076707962942031,0,0.24875621890547264,1,0.30845771144278605,1,0.49504950495049505,1
W3,26,marital,0.26007206770730823,0.008436313643394033,0,0.24875621890547264,1,0.22388059701492538,1,0.208955223880597,1
W3,26,indig,0.26007206770730823,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,26,income,0.26007206770730823,-0.05196925432361077,0,0.9353233830845771,1,0.945273631840796,1,0.9104477611940298,1
W3,26,age_bin,0.26007206770730823,-0.024137230701932536,0,0.6119402985074627,1,0.582089552238806,1,0.5771144278606966,1
W3,26,edu_bin,0.26007206770730823,0.030808167601431125,0.07336328273240844,0.05472636815920398,1,0.03980099502487562,1,0.05472636815920398,1
W3,27,gender,0.21811790156841532,0.05291946894925334,0,0.014925373134328358,1,0.009950248756218905,1,0.014925373134328358,1
W3,27,religion,0.21811790156841532,0.07881692724255396,0,0.016129032258064516,1,0.004975124378109453,1,0.004975124378109453,1
W3,27,marital,0.21811790156841532,0.07230980871691856,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W3,27,indig,0.21811790156841532,-0.009826185693073551,0,0.8407960199004975,1,0.835820895522388,1,0.8656716417910447,1
W3,27,income,0.21811790156841532,0.05492837802428163,0,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W3,27,age_bin,0.21811790156841532,-0.025122281421958246,0,0.3383084577114428,1,0.3383084577114428,1,0.3582089552238806,1
W3,27,edu_bin,0.21811790156841532,0.030788715171630815,0.10368538727450333,0.0845771144278607,1,0.04477611940298507,1,0.03980099502487562,1
W3,28,gender,0.39994289169578057,0.0311330414518748,0,0.07462686567164178,1,0.05970149253731343,1,0.10945273631840796,1
W3,28,religion,0.39994289169578057,0.03567015041310648,0,0.06521739130434782,1,0.04975124378109453,1,0.05472636815920398,1
W3,28,marital,0.39994289169578057,0.013337688016383131,0,0.2537313432835821,1,0.22885572139303484,1,0.22388059701492538,1
W3,28,indig,0.39994289169578057,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,28,income,0.39994289169578057,-0.007494174140244336,0,0.572139303482587,1,0.5572139303482587,1,0.5223880597014925,1
W3,28,age_bin,0.39994289169578057,-0.016021114328084174,0,0.4626865671641791,1,0.3880597014925373,1,0.4975124378109453,1
W3,28,edu_bin,0.39994289169578057,0.053800932137560875,0.13188485731873548,0.03482587064676617,1,0.014925373134328358,1,0.029850746268656716,1
W3,29,gender,0.1768176327445248,0.07370867768595046,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,29,religion,0.1768176327445248,-0.003481404958677746,0,0.3681592039800995,1,0.38308457711442784,1,0.5384615384615384,1
W3,29,marital,0.1768176327445248,0.016022727272727355,0,0.15422885572139303,1,0.12935323383084577,1,0.12935323383084577,1
W3,29,indig,0.1768176327445248,-5.061983471073692e-4,0,1,1,1,1,0.7661691542288557,1
W3,29,income,0.1768176327445248,-0.020258264462809872,0,0.5572139303482587,1,0.6716417910447762,1,0.5671641791044776,1
W3,29,age_bin,0.1768176327445248,-0.027634297520661145,0,0.32338308457711445,1,0.34328358208955223,1,0.3482587064676617,1
W3,29,edu_bin,0.1768176327445248,0.035857438016528964,0.06254837587935065,0.024875621890547265,1,0.04477611940298507,1,0.029850746268656716,1
W3,30,gender,0.24068888888888887,0.07111111111111104,0,0.009950248756218905,1,0.004975124378109453,1,0.009950248756218905,1
W3,30,religion,0.24068888888888887,0.0033999999999999395,0,0.1691542288557214,1,0.17197452229299362,1,0.11940298507462686,1
W3,30,marital,0.24068888888888887,-0.010755555555555574,0,0.3582089552238806,1,0.373134328358209,1,0.4079601990049751,1
W3,30,indig,0.24068888888888887,-0.001422222222222329,0,1,1,1,1,0.48756218905472637,1
W3,30,income,0.24068888888888887,-0.010688888888888859,0,0.4727272727272727,1,0.44623655913978494,1,0.4527363184079602,1
W3,30,age_bin,0.24068888888888887,-0.025511111111111116,0,0.07960199004975124,1,0.12437810945273632,1,0.13930348258706468,1
W3,30,edu_bin,0.24068888888888887,-0.020355555555555682,0.07890443501796247,0.5771144278606966,1,0.5970149253731343,1,0.5522388059701493,1
W3,31,gender,0.3597391619369641,0.08419182418107443,0,0.004975124378109453,1,0.014925373134328358,1,0.014925373134328358,1
W3,31,religion,0.3597391619369641,0.03734061930783247,0,0.06569343065693431,1,0.05472636815920398,1,0.03482587064676617,1
W3,31,marital,0.3597391619369641,0.03207023201648307,0,0.009950248756218905,1,0.06965174129353234,1,0.05970149253731343,1
W3,31,indig,0.3597391619369641,0.003941592761802393,0,0.4117647058823529,1,0.43283582089552236,1,0.43283582089552236,1
W3,31,income,0.3597391619369641,-0.040087790020603684,0,0.8258706467661692,1,0.8407960199004975,1,0.8557213930348259,1
W3,31,age_bin,0.3597391619369641,-0.011406730568246292,0,0.15920398009950248,1,0.13930348258706468,1,0.14925373134328357,1
W3,31,edu_bin,0.3597391619369641,-0.035653498163576075,0.011537914251069871,0.7412935323383084,1,0.7761194029850746,1,0.7761194029850746,1
W3,32,gender,0.3804409771912717,0.09488959307881908,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,32,religion,0.3804409771912717,0.061786378954780896,0,0.004975124378109453,1,0.008547008547008548,1,0.004975124378109453,1
W3,32,marital,0.3804409771912717,0.08168603188974399,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,32,indig,0.3804409771912717,-0.0020371208691715987,0,1,1,0.7164179104477612,1,0.5970149253731343,1
W3,32,income,0.3804409771912717,0.012599969820431545,0,0.13930348258706468,1,0.15422885572139303,1,0.09950248756218906,1
W3,32,age_bin,0.3804409771912717,-0.008066747145515814,0,0.3582089552238806,1,0.31343283582089554,1,0.35323383084577115,1
W3,32,edu_bin,0.3804409771912717,0.03309692671394798,0.02422489705400683,0.0845771144278607,1,0.09950248756218906,1,0.07960199004975124,1
W3,33,gender,0.3519785927456382,0.12316345270890718,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,33,religion,0.3519785927456382,0.07388515840220379,0,0.004975124378109453,1,0.014084507042253521,1,0.004975124378109453,1
W3,33,marital,0.3519785927456382,0.024556646005509553,0,0.04975124378109453,1,0.07291666666666667,1,0.08955223880597014,1
W3,33,indig,0.3519785927456382,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,33,income,0.3519785927456382,-0.003163739669421517,0,0.44776119402985076,1,0.4228855721393035,1,0.42786069651741293,1
W3,33,age_bin,0.3519785927456382,-0.013917584940312214,0,0.36318407960199006,1,0.30845771144278605,1,0.31343283582089554,1
W3,33,edu_bin,0.3519785927456382,0.0320176193755739,0.02961170902805084,0.07462686567164178,1,0.06965174129353234,1,0.05970149253731343,1
W3,34,gender,0.3808373130487003,0.10528141101862863,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,34,religion,0.3808373130487003,0.08470405601796796,0,0.004975124378109453,1,0.007407407407407408,1,0.004975124378109453,1
W3,34,marital,0.3808373130487003,0.05740520544325545,0,0.04975124378109453,1,0.029850746268656716,1,0.01990049751243781,1
W3,34,indig,0.3808373130487003,-0.004227771171885271,0,0.47761194029850745,1,0.7352941176470589,1,0.5522388059701493,1
W3,34,income,0.3808373130487003,0.03745541022592147,0,0.029850746268656716,1,0.04975124378109453,1,0.01990049751243781,1
W3,34,age_bin,0.3808373130487003,-0.006688466111771702,0,0.11442786069651742,1,0.11940298507462686,1,0.12935323383084577,1
W3,34,edu_bin,0.3808373130487003,0.03314506539833528,0.03915849975374645,0.15422885572139303,1,0.0845771144278607,1,0.09950248756218906,1
W3,35,gender,0.3423559675111522,0.12515781499873754,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,35,religion,0.3423559675111522,0.003232577224139381,0,0.28125,1,0.26865671641791045,1,0.24378109452736318,1
W3,35,marital,0.3423559675111522,0.009205874926352942,0,0.2839506172839506,1,0.24378109452736318,1,0.24875621890547264,1
W3,35,indig,0.3423559675111522,-0.005200004208399944,0,0.5588235294117647,1,0.527363184079602,1,0.5522388059701493,1
W3,35,income,0.3423559675111522,3.7875599696982065e-4,0,0.4129353233830846,1,0.3880597014925373,1,0.4129353233830846,1
W3,35,age_bin,0.3423559675111522,-0.0187563125999495,0,0.7661691542288557,1,0.7960199004975125,1,0.7711442786069652,1
W3,35,edu_bin,0.3423559675111522,-0.002693375978452983,0.019004681674763574,0.44776119402985076,1,0.4975124378109453,1,0.4129353233830846,1
W3,36,gender,0.40991709183673464,0.043579931972789115,0,0.08955223880597014,1,0.07462686567164178,1,0.06965174129353234,1
W3,36,religion,0.40991709183673464,-0.0023561507936508412,0,0.40298507462686567,1,0.3781094527363184,1,0.30434782608695654,1
W3,36,marital,0.40991709183673464,-0.044288548752834445,0,0.8159203980099502,1,0.7960199004975125,1,0.8258706467661692,1
W3,36,indig,0.40991709183673464,-0.0014349489795917846,0,1,1,1,1,0.6766169154228856,1
W3,36,income,0.40991709183673464,-0.024447278911564507,0,0.7164179104477612,1,0.6865671641791045,1,0.736318407960199,1
W3,36,age_bin,0.40991709183673464,-0.0029053287981859344,0,0.06467661691542288,1,0.06467661691542288,1,0.03482587064676617,1
W3,36,edu_bin,0.40991709183673464,0.00992063492063508,0.08227728998582201,0.31840796019900497,1,0.2885572139303483,1,0.2736318407960199,1
W3,37,gender,0.2428410030718337,0.08432404891304346,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,37,religion,0.2428410030718337,0.002554938563327106,0,0.06467661691542288,1,0.11458333333333333,1,0.12437810945273632,1
W3,37,marital,0.2428410030718337,-0.027410207939508435,0,0.7611940298507462,1,0.835820895522388,1,0.835820895522388,1
W3,37,indig,0.2428410030718337,-5.316635160679895e-4,0,1,1,0.6915422885572139,1,0.7164179104477612,1
W3,37,income,0.2428410030718337,0.002447867438563456,0,0.22885572139303484,1,0.29850746268656714,1,0.25870646766169153,1
W3,37,age_bin,0.2428410030718337,-0.018600838846880914,0,0.3333333333333333,1,0.3781094527363184,1,0.3582089552238806,1
W3,37,edu_bin,0.2428410030718337,-0.012996219281663557,0.03671375749154039,0.5522388059701493,1,0.5223880597014925,1,0.527363184079602,1
W3,38,gender,0.4164888835218506,0.07027465818674614,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W3,38,religion,0.4164888835218506,0.030934267198003518,0,0.03389830508474576,1,0.024875621890547265,1,0.029850746268656716,1
W3,38,marital,0.4164888835218506,0.051604073582095594,0,0.04477611940298507,1,0.01990049751243781,1,0.04477611940298507,1
W3,38,indig,0.4164888835218506,-5.434126313245608e-4,0,1,1,1,1,0.6467661691542289,1
W3,38,income,0.4164888835218506,0.01013699365347731,0,0.13930348258706468,1,0.18407960199004975,1,0.16417910447761194,1
W3,38,age_bin,0.4164888835218506,-0.012578996095479609,0,0.43283582089552236,1,0.4527363184079602,1,0.417910447761194,1
W3,38,edu_bin,0.4164888835218506,0.05554884675763791,0.05169222328624872,0.01990049751243781,1,0.01990049751243781,1,0.024875621890547265,1
W3,39,gender,0.3755116852953985,0.09346784729278548,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,39,religion,0.3755116852953985,0.011528523733487924,0,0.05472636815920398,1,0.04477611940298507,1,0.054945054945054944,1
W3,39,marital,0.3755116852953985,0.043036725214109395,0,0.013605442176870748,1,0.01990049751243781,1,0.009950248756218905,1
W3,39,indig,0.3755116852953985,-6.096675860071e-5,0,0.4427860696517413,1,0.417910447761194,1,0.42786069651741293,1
W3,39,income,0.3755116852953985,0.02974016548120184,0,0.0845771144278607,1,0.04975124378109453,1,0.0845771144278607,1
W3,39,age_bin,0.3755116852953985,-0.012373348816954571,0,0.5074626865671642,1,0.5074626865671642,1,0.5323383084577115,1
W3,39,edu_bin,0.3755116852953985,-0.007083756713601397,0.02711268933435577,0.5124378109452736,1,0.5124378109452736,1,0.527363184079602,1
W3,40,gender,0.4358584807492195,0.04611862643080133,0,0.01990049751243781,1,0.024875621890547265,1,0.01990049751243781,1
W3,40,religion,0.4358584807492195,0.1320078524470416,0,0.005025125628140704,1,0.004975124378109453,1,0.004975124378109453,1
W3,40,marital,0.4358584807492195,-0.019562955254942782,0,0.6119402985074627,1,0.6069651741293532,1,0.6368159203980099,1
W3,40,indig,0.4358584807492195,-0.005327783558792872,0,1,1,0.835820895522388,1,0.8159203980099502,1
W3,40,income,0.4358584807492195,-0.021977107180020883,0,0.8059701492537313,1,0.7910447761194029,1,0.7512437810945274,1
W3,40,age_bin,0.4358584807492195,-0.028387096774193543,0,0.7810945273631841,1,0.7313432835820896,1,0.8009950248756219,1
W3,40,edu_bin,0.4358584807492195,0.022559833506763854,0.02466729099755488,0.17412935323383086,1,0.19402985074626866,1,0.24378109452736318,1
W3,41,gender,0.4020426000646544,0.03663150584882839,0,0.03482587064676617,1,0.029850746268656716,1,0.004975124378109453,1
W3,41,religion,0.4020426000646544,0.15936710527891185,0,0.006097560975609756,1,0.004975124378109453,1,0.004975124378109453,1
W3,41,marital,0.4020426000646544,0.04228876569964435,0,0.029850746268656716,1,0.04477611940298507,1,0.01990049751243781,1
W3,41,indig,0.4020426000646544,0.11367201063205659,0,0.004975124378109453,1,0.013157894736842105,1,0.004975124378109453,1
W3,41,income,0.4020426000646544,-0.011883238945893881,0,0.5373134328358209,1,0.5920398009950248,1,0.5970149253731343,1
W3,41,age_bin,0.4020426000646544,-0.011188802816058233,0,0.24875621890547264,1,0.3034825870646766,1,0.24875621890547264,1
W3,41,edu_bin,0.4020426000646544,0.025143377114737575,0.020033602321323587,0.13432835820895522,1,0.1044776119402985,1,0.1044776119402985,1
W3,42,gender,0.36548698839090105,0.06684957310456367,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,42,religion,0.36548698839090105,0.037614401834524205,0,0.009950248756218905,1,0.004975124378109453,1,0.015748031496062992,1
W3,42,marital,0.36548698839090105,-0.009418316578284791,0,0.5920398009950248,1,0.5621890547263682,1,0.6119402985074627,1
W3,42,indig,0.36548698839090105,-1.2540693270028186e-4,0,1,1,1,1,0.7910447761194029,1
W3,42,income,0.36548698839090105,0.052699064310722465,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,42,age_bin,0.36548698839090105,-0.004222886509285236,0,0.14925373134328357,1,0.14427860696517414,1,0.15422885572139303,1
W3,42,edu_bin,0.36548698839090105,-2.0730533772869708e-4,0.033611576766500624,0.39655172413793105,1,0.38308457711442784,1,0.42786069651741293,1
W3,43,gender,0.31607292278659055,0.030014683167750467,0,0.05472636815920398,1,0.05472636815920398,1,0.06467661691542288,1
W3,43,religion,0.31607292278659055,0.002793615682385956,0,0.22321428571428573,1,0.23880597014925373,1,0.26865671641791045,1
W3,43,marital,0.31607292278659055,0.04049312560782592,0,0.024875621890547265,1,0.024875621890547265,1,0.024875621890547265,1
W3,43,indig,0.31607292278659055,-0.013281592646974628,0,0.6318407960199005,1,0.6417910447761194,1,0.681592039800995,1
W3,43,income,0.31607292278659055,-0.013882267691310235,0,0.5074626865671642,1,0.5174129353233831,1,0.5223880597014925,1
W3,43,age_bin,0.31607292278659055,-0.0250090577982876,0,0.6616915422885572,1,0.6218905472636815,1,0.5970149253731343,1
W3,43,edu_bin,0.31607292278659055,0.07455044716919973,0.1007614048656007,0.014925373134328358,1,0.004975124378109453,1,0.004975124378109453,1
W3,44,gender,0.23295138115393185,0.07077717754511023,0,0.004975124378109453,1,0.014925373134328358,1,0.009950248756218905,1
W3,44,religion,0.23295138115393185,0.011743985297393511,0,0.06965174129353234,1,0.09950248756218906,1,0.0845771144278607,1
W3,44,marital,0.23295138115393185,-0.012725551347738895,0,0.527363184079602,1,0.5771144278606966,1,0.5174129353233831,1
W3,44,indig,0.23295138115393185,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,44,income,0.23295138115393185,-0.017487190911116057,0,0.6666666666666666,1,0.6865671641791045,1,0.6666666666666666,1
W3,44,age_bin,0.23295138115393185,-0.024817609712630872,0,0.6517412935323383,1,0.6666666666666666,1,0.6318407960199005,1
W3,44,edu_bin,0.23295138115393185,0.029822900423256887,0.0730911662124786,0.06467661691542288,1,0.06467661691542288,1,0.06965174129353234,1
W3,45,gender,0.2977950515673423,0.08680079256210929,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,45,religion,0.2977950515673423,0.057663973987705064,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,45,marital,0.2977950515673423,0.029026740503649395,0,0.029850746268656716,1,0.024875621890547265,1,0.06467661691542288,1
W3,45,indig,0.2977950515673423,-0.0010245728124101698,0,1,1,0.6218905472636815,1,0.5522388059701493,1
W3,45,income,0.2977950515673423,-0.008916323731138598,0,0.472636815920398,1,0.5174129353233831,1,0.4975124378109453,1
W3,45,age_bin,0.2977950515673423,-0.027036867686158955,0,0.7164179104477612,1,0.6368159203980099,1,0.7164179104477612,1
W3,45,edu_bin,0.2977950515673423,-0.022769225558434664,0.01981678455668369,0.6666666666666666,1,0.6318407960199005,1,0.6716417910447762,1
W3,46,gender,0.44695894177032647,0.07742736313923447,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,46,religion,0.44695894177032647,0.07963339650534007,0,0.004975124378109453,1,0.019230769230769232,1,0.004975124378109453,1
W3,46,marital,0.44695894177032647,0.025852938525328995,0,0.1044776119402985,1,0.07462686567164178,1,0.0945273631840796,1
W3,46,indig,0.44695894177032647,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,46,income,0.44695894177032647,0.020303767802415718,0,0.06467661691542288,1,0.07960199004975124,1,0.0845771144278607,1
W3,46,age_bin,0.44695894177032647,-0.009442040742743824,0,0.5771144278606966,1,0.5472636815920398,1,0.5671641791044776,1
W3,46,edu_bin,0.44695894177032647,0.050611066041704206,0.056499895741978036,0.009950248756218905,1,0.009950248756218905,1,0.009950248756218905,1
W3,47,gender,0.41001599999999994,0.09292799999999994,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,47,religion,0.41001599999999994,0.158872,0,0.0125,1,0.004975124378109453,1,0.004975124378109453,1
W3,47,marital,0.41001599999999994,-0.012167999999999957,0,0.549618320610687,1,0.4427860696517413,1,0.5223880597014925,1
W3,47,indig,0.41001599999999994,-0.001152000000000021,0,1,1,0.6766169154228856,1,0.6467661691542289,1
W3,47,income,0.41001599999999994,-0.04979200000000006,0,0.9701492537313433,1,0.9253731343283582,1,0.9203980099502488,1
W3,47,age_bin,0.41001599999999994,-0.005576000000000004,0,0.1044776119402985,1,0.11940298507462686,1,0.07960199004975124,1
W3,47,edu_bin,0.41001599999999994,0.05176799999999998,0.00843525685141143,0.03482587064676617,1,0.04477611940298507,1,0.03980099502487562,1
W3,48,gender,0.2992250709455379,0.11136562613210951,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,48,religion,0.2992250709455379,0.04620422503320852,0,0.004975124378109453,1,0.005025125628140704,1,0.004975124378109453,1
W3,48,marital,0.2992250709455379,0.04501173620335697,0,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W3,48,indig,0.2992250709455379,-0.00789552137423025,0,0.6588235294117647,1,0.7512437810945274,1,0.7711442786069652,1
W3,48,income,0.2992250709455379,0.01569009630479401,0,0.06965174129353234,1,0.05472636815920398,1,0.07462686567164178,1
W3,48,age_bin,0.2992250709455379,1.915152155536649e-4,0,0.029850746268656716,1,0.04975124378109453,1,0.01990049751243781,1
W3,48,edu_bin,0.2992250709455379,0.0519562854727689,0.08018596735530559,0.018518518518518517,1,0.004975124378109453,1,0.009950248756218905,1
W3,49,gender,0.4649611142386523,0.06610350981558606,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W3,49,religion,0.4649611142386523,0.07765615704937545,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,49,marital,0.4649611142386523,0.019702558001189807,0,0.16666666666666666,1,0.2236024844720497,1,0.20398009950248755,1
W3,49,indig,0.4649611142386523,-0.0023319452706721307,0,1,1,0.746268656716418,1,0.6467661691542289,1
W3,49,income,0.4649611142386523,0.04854253420582988,0,0.05472636815920398,1,0.05472636815920398,1,0.04975124378109453,1
W3,49,age_bin,0.4649611142386523,-0.012456870910172505,0,0.35323383084577115,1,0.2885572139303483,1,0.2885572139303483,1
W3,49,edu_bin,0.4649611142386523,-0.049779892920880475,0.024663257226799684,0.900497512437811,1,0.9054726368159204,1,0.8855721393034826,1
W3,50,gender,0.18037414965986398,0.0802721088435373,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,50,religion,0.18037414965986398,0.10030612244897952,0,0.004975124378109453,1,0.004975124378109453,1,0.010416666666666666,1
W3,50,marital,0.18037414965986398,-0.016428571428571515,0,0.5414012738853503,1,0.5323383084577115,1,0.5024875621890548,1
W3,50,indig,0.18037414965986398,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,50,income,0.18037414965986398,0.02030612244897939,0,0.06467661691542288,1,0.06965174129353234,1,0.05970149253731343,1
W3,50,age_bin,0.18037414965986398,-0.033287981859410454,0,0.5621890547263682,1,0.5621890547263682,1,0.5621890547263682,1
W3,50,edu_bin,0.18037414965986398,-0.05147392290249453,0.004821016438735365,0.8805970149253731,1,0.9054726368159204,1,0.9402985074626866,1
W3,51,gender,0.45507026339947754,0.03377290922513282,0,0.07960199004975124,1,0.03980099502487562,1,0.04477611940298507,1
W3,51,religion,0.45507026339947754,0.13663589418246097,0,0.004975124378109453,1,0.009345794392523364,1,0.004975124378109453,1
W3,51,marital,0.45507026339947754,0.07035659753586826,0,0.004975124378109453,1,0.00641025641025641,1,0.004975124378109453,1
W3,51,indig,0.45507026339947754,-5.971012599769922e-4,0,1,1,0.7313432835820896,1,0.7412935323383084,1
W3,51,income,0.45507026339947754,0.014709591038520875,0,0.09950248756218906,1,0.14925373134328357,1,0.07960199004975124,1
W3,51,age_bin,0.45507026339947754,-0.010812099647391663,0,0.6169154228855721,1,0.6467661691542289,1,0.7114427860696517,1
W3,51,edu_bin,0.45507026339947754,0.0643200711636075,0.0654092308196029,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,52,gender,0.3502173913043477,0.10109648593165085,0,0.01818181818181818,1,0.004975124378109453,1,0.004975124378109453,1
W3,52,religion,0.3502173913043477,0.06859558024393184,0,0.004975124378109453,1,0.009174311926605505,1,0.004975124378109453,1
W3,52,marital,0.3502173913043477,0.04211085617679022,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,52,indig,0.3502173913043477,-4.0816326530623587e-4,0,1,1,0.6218905472636815,1,0.5920398009950248,1
W3,52,income,0.3502173913043477,0.022700156985871245,0,0.04477611940298507,1,0.04477611940298507,1,0.06965174129353234,1
W3,52,age_bin,0.3502173913043477,-0.005704625045284389,0,0.11940298507462686,1,0.0845771144278607,1,0.07462686567164178,1
W3,52,edu_bin,0.3502173913043477,0.03529766936360337,0.06090916242740692,0.04,1,0.029850746268656716,1,0.04975124378109453,1
W3,53,gender,0.4478958448753462,0.08165307585162347,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,53,religion,0.4478958448753462,0.14094554207743382,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,53,marital,0.4478958448753462,0.02413214870109681,0,0.06467661691542288,1,0.04477611940298507,1,0.08955223880597014,1
W3,53,indig,0.4478958448753462,0.020933912126252487,0,0.07960199004975124,1,0.024875621890547265,1,0.04477611940298507,1
W3,53,income,0.4478958448753462,-0.007440013342889906,0,0.7213930348258707,1,0.6666666666666666,1,0.6517412935323383,1
W3,53,age_bin,0.4478958448753462,-0.009024481498009836,0,0.373134328358209,1,0.4129353233830846,1,0.39303482587064675,1
W3,53,edu_bin,0.4478958448753462,0.011170162413620566,0.027518176112343577,0.22388059701492538,1,0.263681592039801,1,0.24875621890547264,1
W3,54,gender,0.42504998077662437,0.14689340561483555,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,54,religion,0.42504998077662437,0.05993102532456385,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,54,marital,0.42504998077662437,0.010934009279945034,0,0.21393034825870647,1,0.20398009950248755,1,0.2935323383084577,1
W3,54,indig,0.42504998077662437,0.02155751534940413,0,0.01990049751243781,1,0.03980099502487562,1,0.04975124378109453,1
W3,54,income,0.42504998077662437,0.052898811104688526,0,0.014925373134328358,1,0.009950248756218905,1,0.004975124378109453,1
W3,54,age_bin,0.42504998077662437,-0.012388882813354372,0,0.6616915422885572,1,0.7213930348258707,1,0.6965174129353234,1
W3,54,edu_bin,0.42504998077662437,0.0032475901826305997,0.009583178764445328,0.30845771144278605,1,0.373134328358209,1,0.373134328358209,1
W3,55,gender,0.28268044952511545,0.06597620523098152,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,55,religion,0.28268044952511545,0.04509095543864734,0,0.014084507042253521,1,0.009950248756218905,1,0.009950248756218905,1
W3,55,marital,0.28268044952511545,0.012365456711012524,0,0.13432835820895522,1,0.04477611940298507,1,0.11442786069651742,1
W3,55,indig,0.28268044952511545,0.0013448835093548615,0,0.30845771144278605,1,0.1791044776119403,1,0.16417910447761194,1
W3,55,income,0.28268044952511545,-0.025730785965745018,0,0.8208955223880597,1,0.8109452736318408,1,0.8159203980099502,1
W3,55,age_bin,0.28268044952511545,-0.010948054973212207,0,0.14925373134328357,1,0.22885572139303484,1,0.19402985074626866,1
W3,55,edu_bin,0.28268044952511545,-0.013765278272220183,0.019110665934532436,0.6218905472636815,1,0.5870646766169154,1,0.6318407960199005,1
W3,56,gender,0.4080955920782761,0.07977944774481571,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,56,religion,0.4080955920782761,0.06140876920097699,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,56,marital,0.4080955920782761,0.07993249335240676,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,56,indig,0.4080955920782761,-8.433125316253628e-5,0,1,1,1,1,0.7810945273631841,1
W3,56,income,0.4080955920782761,0.010215534025057815,0,0.24378109452736318,1,0.1890547263681592,1,0.1890547263681592,1
W3,56,age_bin,0.4080955920782761,9.266026582043978e-4,0,0.04477611940298507,1,0.04477611940298507,1,0.04975124378109453,1
W3,56,edu_bin,0.4080955920782761,0.08459361706114948,0.07010372335723969,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,57,gender,0.27150136196122415,0.09486941195321255,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,57,religion,0.27150136196122415,0.07296587085402967,0,0.016129032258064516,1,0.004975124378109453,1,0.004975124378109453,1
W3,57,marital,0.27150136196122415,0.04451530203493026,0,0.004975124378109453,1,0.004975124378109453,1,0.005434782608695652,1
W3,57,indig,0.27150136196122415,-0.0010382951450087813,0,1,1,0.681592039800995,1,0.6119402985074627,1
W3,57,income,0.27150136196122415,0.06619452010895682,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,57,age_bin,0.27150136196122415,-0.01941676013459382,0,0.5771144278606966,1,0.6268656716417911,1,0.5572139303482587,1
W3,57,edu_bin,0.27150136196122415,0.02979971158468181,0.08083744929425174,0.029850746268656716,1,0.024875621890547265,1,0.03482587064676617,1
W3,58,gender,0.31252788518738844,0.10383979030339087,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,58,religion,0.31252788518738844,0.06329937537180247,0,0.004975124378109453,1,0.009174311926605505,1,0.004975124378109453,1
W3,58,marital,0.31252788518738844,0.06476799524092802,0,0.006172839506172839,1,0.004975124378109453,1,0.014925373134328358,1
W3,58,indig,0.31252788518738844,-1.1618828078532943e-4,0,1,1,1,1,0.6318407960199005,1
W3,58,income,0.31252788518738844,-0.002974419988102328,0,0.40298507462686567,1,0.4577114427860697,1,0.43781094527363185,1
W3,58,age_bin,0.31252788518738844,-0.007092132659131475,0,0.08955223880597014,1,0.07462686567164178,1,0.12437810945273632,1
W3,58,edu_bin,0.31252788518738844,0.042664336704342665,0.10244277398867035,0.014925373134328358,1,0.024875621890547265,1,0.029850746268656716,1
W3,59,gender,0.3485082944401875,0.14350499052167448,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,59,religion,0.3485082944401875,0.15689116159235864,0,0.013333333333333334,1,0.004975124378109453,1,0.004975124378109453,1
W3,59,marital,0.3485082944401875,0.06087074915428203,0,0.006024096385542169,1,0.004975124378109453,1,0.004975124378109453,1
W3,59,indig,0.3485082944401875,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,59,income,0.3485082944401875,0.01991888438537498,0,0.06965174129353234,1,0.06965174129353234,1,0.07462686567164178,1
W3,59,age_bin,0.3485082944401875,-0.0049865941915145425,0,0.2736318407960199,1,0.18407960199004975,1,0.21393034825870647,1
W3,59,edu_bin,0.3485082944401875,0.043354175176212956,0.02267488171449505,0.009950248756218905,1,0.014925373134328358,1,0.004975124378109453,1
W3,60,gender,0.3748845798707295,0.08802708525700212,0,0.014925373134328358,1,0.03482587064676617,1,0.014925373134328358,1
W3,60,religion,0.3748845798707295,-0.02231455832563845,0,0.527363184079602,1,0.5323383084577115,1,0.625,1
W3,60,marital,0.3748845798707295,-0.04816866728224062,0,0.7064676616915423,1,0.6865671641791045,1,0.7313432835820896,1
W3,60,indig,0.3748845798707295,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,60,income,0.3748845798707295,-0.003847337642351567,0,1,1,1,1,0.7960199004975125,1
W3,60,age_bin,0.3748845798707295,-0.02600800246229609,0,0.10945273631840796,1,0.11442786069651742,1,0.0845771144278607,1
W3,60,edu_bin,0.3748845798707295,0.0041551246537395725,0.19266095614896533,0.2736318407960199,1,0.2885572139303483,1,0.2885572139303483,1
W3,61,gender,0.329342575089267,0.05962507876496524,0,0.01990049751243781,1,0.009950248756218905,1,0.01990049751243781,1
W3,61,religion,0.329342575089267,0.007377466221945961,0,0.208955223880597,1,0.2605633802816901,1,0.23383084577114427,1
W3,61,marital,0.329342575089267,0.004725897920604849,0,0.263681592039801,1,0.2935323383084577,1,0.26865671641791045,1
W3,61,indig,0.329342575089267,-0.006721277042638011,0,1,1,0.7910447761194029,1,0.7611940298507462,1
W3,61,income,0.329342575089267,-0.04476475530350771,0,0.7810945273631841,1,0.8109452736318408,1,0.7263681592039801,1
W3,61,age_bin,0.329342575089267,-0.03231989077924805,0,0.6268656716417911,1,0.6268656716417911,1,0.6368159203980099,1
W3,61,edu_bin,0.329342575089267,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,62,gender,0.2762381762142629,0.06495161865080445,0,0.01990049751243781,1,0.014925373134328358,1,0.01990049751243781,1
W3,62,religion,0.2762381762142629,-0.003686850689399973,0,0.36318407960199006,1,0.36318407960199006,1,0.32338308457711445,1
W3,62,marital,0.2762381762142629,-0.0016035744634192994,0,0.35323383084577115,1,0.29850746268656714,1,0.34328358208955223,1
W3,62,indig,0.2762381762142629,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,62,income,0.2762381762142629,0.029645568926290222,0,0.04975124378109453,1,0.04477611940298507,1,0.03482587064676617,1
W3,62,age_bin,0.2762381762142629,-0.025561251062196765,0,0.5522388059701493,1,0.5174129353233831,1,0.5422885572139303,1
W3,62,edu_bin,0.2762381762142629,0.01880430909240427,0.08748820112463168,0.15920398009950248,1,0.1890547263681592,1,0.16417910447761194,1
W3,63,gender,0.2987190082644628,0.11797520661157038,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,63,religion,0.2987190082644628,-0.004504132231404905,0,1,1,1,1,0.5671641791044776,1
W3,63,marital,0.2987190082644628,-0.03409090909090906,0,0.7910447761194029,1,0.7164179104477612,1,0.681592039800995,1
W3,63,indig,0.2987190082644628,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,63,income,0.2987190082644628,-0.033099173553718886,0,0.7857142857142857,1,0.7213930348258707,1,0.6865671641791045,1
W3,63,age_bin,0.2987190082644628,-0.04301652892561982,0,0.746268656716418,1,0.7313432835820896,1,0.7064676616915423,1
W3,63,edu_bin,0.2987190082644628,-0.03640495867768598,0.04909445322096583,0.6716417910447762,1,0.6716417910447762,1,0.6517412935323383,1
W3,64,gender,0.40643999982566326,0.060579844055770445,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,64,religion,0.40643999982566326,0.11771871635845388,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,64,marital,0.40643999982566326,0.014748889692775213,0,0.15384615384615385,1,0.19900497512437812,1,0.18407960199004975,1
W3,64,indig,0.40643999982566326,0.0014971169058713464,0,0.34328358208955223,1,0.2835820895522388,1,0.30845771144278605,1
W3,64,income,0.40643999982566326,-1.9177043335755206e-4,0,0.39303482587064675,1,0.3582089552238806,1,0.3781094527363184,1
W3,64,age_bin,0.40643999982566326,-0.005105887788145965,0,0.15920398009950248,1,0.13432835820895522,1,0.18407960199004975,1
W3,64,edu_bin,0.40643999982566326,0.04447330686320236,0.06354987951845428,0.004975124378109453,1,0.009950248756218905,1,0.024875621890547265,1
W3,65,gender,0.47048664546356156,0.0524776854416744,0,0.01990049751243781,1,0.014925373134328358,1,0.01990049751243781,1
W3,65,religion,0.47048664546356156,0.0697351321774222,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,65,marital,0.47048664546356156,-0.006583222188023763,0,0.582089552238806,1,0.5572139303482587,1,0.5771144278606966,1
W3,65,indig,0.47048664546356156,-2.09466160527943e-4,0,1,1,1,1,0.7910447761194029,1
W3,65,income,0.47048664546356156,0.009233610341643661,0,0.263681592039801,1,0.34328358208955223,1,0.26865671641791045,1
W3,65,age_bin,0.47048664546356156,-0.01780462364488218,0,0.8407960199004975,1,0.8507462686567164,1,0.8557213930348259,1
W3,65,edu_bin,0.47048664546356156,0.016582025238534914,0.06539500040650921,0.15920398009950248,1,0.16417910447761194,1,0.17412935323383086,1
W3,66,gender,0.392324801821555,0.07806965761511214,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,66,religion,0.392324801821555,0.10478158205430932,0,0.012658227848101266,1,0.004975124378109453,1,0.004975124378109453,1
W3,66,marital,0.392324801821555,0.05801463147242364,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,66,indig,0.392324801821555,-6.970505144207302e-4,0,0.8031914893617021,1,0.7910447761194029,1,0.7761194029850746,1
W3,66,income,0.392324801821555,0.014840982880755527,0,0.1044776119402985,1,0.07960199004975124,1,0.12935323383084577,1
W3,66,age_bin,0.392324801821555,-0.007548964833867439,0,0.4577114427860697,1,0.4626865671641791,1,0.5024875621890548,1
W3,66,edu_bin,0.392324801821555,0.024788117726429415,0.022296414276503418,0.04975124378109453,1,0.05472636815920398,1,0.06965174129353234,1
W3,67,gender,0.2944970913867518,0.04194032651529367,0,0.06467661691542288,1,0.05970149253731343,1,0.06965174129353234,1
W3,67,religion,0.2944970913867518,5.629574028898797e-4,0,0.208955223880597,1,0.20869565217391303,1,0.3283582089552239,1
W3,67,marital,0.2944970913867518,0.05122912366297627,0,0.029850746268656716,1,0.01990049751243781,1,0.014925373134328358,1
W3,67,indig,0.2944970913867518,-0.0011493713642332134,0,1,1,1,1,0.6965174129353234,1
W3,67,income,0.2944970913867518,0.005418465002814898,0,0.31343283582089554,1,0.30845771144278605,1,0.24875621890547264,1
W3,67,age_bin,0.2944970913867518,-0.015973916306999437,0,0.07960199004975124,1,0.03980099502487562,1,0.03980099502487562,1
W3,67,edu_bin,0.2944970913867518,-0.02270594858322375,0.12216400769047793,0.6417910447761194,1,0.4975124378109453,1,0.5671641791044776,1
W3,68,gender,0.33118672305523517,0.08252076945113457,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,68,religion,0.33118672305523517,0.13007034557395813,0,0.011111111111111112,1,0.004975124378109453,1,0.004975124378109453,1
W3,68,marital,0.33118672305523517,0.03201625481437459,0,0.07960199004975124,1,0.01990049751243781,1,0.06965174129353234,1
W3,68,indig,0.33118672305523517,0.022085114961431906,0,0.04477611940298507,1,0.04477611940298507,1,0.004975124378109453,1
W3,68,income,0.33118672305523517,0.01262082356311478,0,0.20398009950248755,1,0.1890547263681592,1,0.1791044776119403,1
W3,68,age_bin,0.33118672305523517,-0.014169911617099394,0,0.34328358208955223,1,0.3034825870646766,1,0.3681592039800995,1
W3,68,edu_bin,0.33118672305523517,0.040000424407685975,0.08339670688250811,0.024875621890547265,1,0.05472636815920398,1,0.024875621890547265,1
W3,69,gender,0.24452475761772852,0.12982600415512474,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,69,religion,0.24452475761772852,0.05538002077562326,0,0.015625,1,0.01990049751243781,1,0.009950248756218905,1
W3,69,marital,0.24452475761772852,-0.05611582409972293,0,0.945273631840796,1,0.8507462686567164,1,0.8905472636815921,1
W3,69,indig,0.24452475761772852,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,69,income,0.24452475761772852,0.052263677285318555,0,0.024875621890547265,1,0.014925373134328358,1,0.014925373134328358,1
W3,69,age_bin,0.24452475761772852,-0.04094529085872575,0,0.7860696517412935,1,0.8208955223880597,1,0.7562189054726368,1
W3,69,edu_bin,0.24452475761772852,-0.023394217451523508,0.037196718276985216,0.6119402985074627,1,0.6417910447761194,1,0.5472636815920398,1
W3,70,gender,0.4365005266685818,0.05454610744039068,0,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W3,70,religion,0.4365005266685818,0.10851717145179443,0,0.010752688172043012,1,0.004975124378109453,1,0.004975124378109453,1
W3,70,marital,0.4365005266685818,0.02253503144051827,0,0.0845771144278607,1,0.15920398009950248,1,0.09950248756218906,1
W3,70,indig,0.4365005266685818,0.00335152733888734,0,0.17412935323383086,1,0.14925373134328357,1,0.13930348258706468,1
W3,70,income,0.4365005266685818,-0.011909891793545846,0,0.5870646766169154,1,0.6169154228855721,1,0.6467661691542289,1
W3,70,age_bin,0.4365005266685818,-0.01635066551757158,0,0.7512437810945274,1,0.7412935323383084,1,0.746268656716418,1
W3,70,edu_bin,0.4365005266685818,-0.0023460691372210463,0.027968819648879352,0.38308457711442784,1,0.3781094527363184,1,0.48756218905472637,1
W3,71,gender,0.3929685539101438,0.060557029653268216,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,71,religion,0.3929685539101438,0.09110670873821214,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,71,marital,0.3929685539101438,0.04671644734483127,0,0.009950248756218905,1,0.004975124378109453,1,0.024875621890547265,1
W3,71,indig,0.3929685539101438,0.06317454910538203,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,71,income,0.3929685539101438,0.03849187851841218,0,0.03980099502487562,1,0.03482587064676617,1,0.029850746268656716,1
W3,71,age_bin,0.3929685539101438,-0.008892394851016533,0,0.29850746268656714,1,0.22388059701492538,1,0.24378109452736318,1
W3,71,edu_bin,0.3929685539101438,0.04779214027035747,0.041925464977597506,0.009950248756218905,1,0.024875621890547265,1,0.014925373134328358,1
W3,72,gender,0.352352,0.056131530575918506,0,0.004975124378109453,1,0.011363636363636364,1,0.004975124378109453,1
W3,72,religion,0.352352,0.0937692983921942,0,0.00625,1,0.004975124378109453,1,0.004975124378109453,1
W3,72,marital,0.352352,0.0142108819319825,0,0.07801418439716312,1,0.0945273631840796,1,0.1044776119402985,1
W3,72,indig,0.352352,0.03922886349270932,0,0.024875621890547265,1,0.014925373134328358,1,0.05472636815920398,1
W3,72,income,0.352352,-0.030267144237545507,0,0.845771144278607,1,0.8407960199004975,1,0.8407960199004975,1
W3,72,age_bin,0.352352,-0.021599668703366003,0,0.8805970149253731,1,0.9353233830845771,1,0.9154228855721394,1
W3,72,edu_bin,0.352352,0.011199424590056711,0.033487247773886286,0.21890547263681592,1,0.21393034825870647,1,0.21890547263681592,1
W3,73,gender,0.48901540659116394,0.06782290978678725,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W3,73,religion,0.48901540659116394,0.028366272079120444,0,0.010638297872340425,1,0.004975124378109453,1,0.004975124378109453,1
W3,73,marital,0.48901540659116394,0.058965858862978116,0,0.009950248756218905,1,0.004975124378109453,1,0.009950248756218905,1
W3,73,indig,0.48901540659116394,-0.001431014919812519,0,0.5074626865671642,1,0.5555555555555556,1,0.3872832369942196,1
W3,73,income,0.48901540659116394,0.009142830530576185,0,0.30845771144278605,1,0.263681592039801,1,0.2537313432835821,1
W3,73,age_bin,0.48901540659116394,0.005677488187776251,0,0.009950248756218905,1,0.04477611940298507,1,0.03980099502487562,1
W3,73,edu_bin,0.48901540659116394,0.09646014327084279,0.04250804755936366,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,74,gender,0.22219908371511873,0.046530091628488285,0,0.029850746268656716,1,0.024875621890547265,1,0.009950248756218905,1
W3,74,religion,0.22219908371511873,0.059389316951270366,0,0.004975124378109453,1,0.014285714285714285,1,0.004975124378109453,1
W3,74,marital,0.22219908371511873,0.034933361099541926,0,0.014925373134328358,1,0.05472636815920398,1,0.03482587064676617,1
W3,74,indig,0.22219908371511873,-0.04685547688463132,0,0.8557213930348259,1,0.8706467661691543,1,0.8905472636815921,1
W3,74,income,0.22219908371511873,-0.021045918367346816,0,0.5970149253731343,1,0.6169154228855721,1,0.5870646766169154,1
W3,74,age_bin,0.22219908371511873,-0.015787692628071635,0,0.04477611940298507,1,0.05472636815920398,1,0.05970149253731343,1
W3,74,edu_bin,0.22219908371511873,0.0029024364847979878,0.051331157083516515,0.19402985074626866,1,0.21393034825870647,1,0.24378109452736318,1
W3,75,gender,0.3406513590903929,0.10390899145748761,0,0.004975124378109453,1,0.006535947712418301,1,0.004975124378109453,1
W3,75,religion,0.3406513590903929,0.07682582002737912,0,0.004975124378109453,1,0.006711409395973154,1,0.004975124378109453,1
W3,75,marital,0.3406513590903929,0.04159468200214006,0,0.014925373134328358,1,0.024875621890547265,1,0.024875621890547265,1
W3,75,indig,0.3406513590903929,-0.0017216539834170922,0,0.7213930348258707,1,0.7412935323383084,1,0.7263681592039801,1
W3,75,income,0.3406513590903929,-0.008972933587100607,0,0.6119402985074627,1,0.48756218905472637,1,0.4975124378109453,1
W3,75,age_bin,0.3406513590903929,-0.0148552435721929,0,0.5174129353233831,1,0.4626865671641791,1,0.47761194029850745,1
W3,75,edu_bin,0.3406513590903929,0.010350846778773487,0.06173245738181524,0.2222222222222222,1,0.2736318407960199,1,0.19900497512437812,1
W3,76,gender,0.41093071263028597,0.03704993604437633,0,0.04975124378109453,1,0.04477611940298507,1,0.05472636815920398,1
W3,76,religion,0.41093071263028597,0.012696141132964415,0,0.06965174129353234,1,0.07462686567164178,1,0.07462686567164178,1
W3,76,marital,0.41093071263028597,0.0031154620635504005,0,0.29850746268656714,1,0.3034825870646766,1,0.3681592039800995,1
W3,76,indig,0.41093071263028597,-0.004001975658869492,0,0.43283582089552236,1,0.4925373134328358,1,0.3880597014925373,1
W3,76,income,0.41093071263028597,0.039937437469130366,0,0.03482587064676617,1,0.04975124378109453,1,0.05970149253731343,1
W3,76,age_bin,0.41093071263028597,-0.012240219855371635,0,0.22388059701492538,1,0.22885572139303484,1,0.2885572139303483,1
W3,76,edu_bin,0.41093071263028597,-0.021529615886323572,0.025990905426354696,0.681592039800995,1,0.6368159203980099,1,0.6517412935323383,1
W3,77,gender,0.20820018365472906,0.07371900826446282,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,77,religion,0.20820018365472906,0.003870523415978018,0,0.21393034825870647,1,0.19117647058823528,1,0.18407960199004975,1
W3,77,marital,0.20820018365472906,0.03679981634527074,0,0.01990049751243781,1,0.009950248756218905,1,0.004975124378109453,1
W3,77,indig,0.20820018365472906,-3.7190082644614214e-4,0,1,1,1,1,0.7064676616915423,1
W3,77,income,0.20820018365472906,-0.01895775941230493,0,0.7611940298507462,1,0.7661691542288557,1,0.7562189054726368,1
W3,77,age_bin,0.20820018365472906,-0.011602387511478428,0,0.0945273631840796,1,0.11442786069651742,1,0.0945273631840796,1
W3,77,edu_bin,0.20820018365472906,0.024127640036731013,0.025721782553011503,0.05970149253731343,1,0.10945273631840796,1,0.07960199004975124,1
W3,78,gender,0.2741079775158129,0.05868720001013164,0,0.01990049751243781,1,0.009950248756218905,1,0.014925373134328358,1
W3,78,religion,0.2741079775158129,-5.509048770912517e-4,0,0.373134328358209,1,0.43870967741935485,1,0.27860696517412936,1
W3,78,marital,0.2741079775158129,0.0013361026329453685,0,0.2885572139303483,1,0.30845771144278605,1,0.2736318407960199,1
W3,78,indig,0.2741079775158129,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,78,income,0.2741079775158129,0.02796317169235446,0,0.07960199004975124,1,0.0945273631840796,1,0.0945273631840796,1
W3,78,age_bin,0.2741079775158129,-0.02308101467813224,0,0.5771144278606966,1,0.5572139303482587,1,0.5621890547263682,1
W3,78,edu_bin,0.2741079775158129,0.026696723699041358,0.018045931975069415,0.029850746268656716,1,0.05970149253731343,1,0.04477611940298507,1
W3,79,gender,0.46290305749765215,0.08910369873046875,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,79,religion,0.46290305749765215,0.12358856201171875,0,0.0056179775280898875,1,0.004975124378109453,1,0.004975124378109453,1
W3,79,marital,0.46290305749765215,0.053436279296875,0,0.01990049751243781,1,0.029850746268656716,1,0.004975124378109453,1
W3,79,indig,0.46290305749765215,0.04723358154296875,0,0.007407407407407408,1,0.004975124378109453,1,0.004975124378109453,1
W3,79,income,0.46290305749765215,0.02227020263671875,0,0.15920398009950248,1,0.14925373134328357,1,0.14925373134328357,1
W3,79,age_bin,0.46290305749765215,-0.0037384033203125,0,0.13432835820895522,1,0.11940298507462686,1,0.05970149253731343,1
W3,79,edu_bin,0.46290305749765215,-0.0147705078125,0.020056856188959797,0.5920398009950248,1,0.6218905472636815,1,0.6318407960199005,1
W3,80,gender,0.19429111531190926,0.07166561646712874,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,80,religion,0.19429111531190926,-0.007599243856332764,0,0.5576923076923077,1,0.4626865671641791,1,0.48258706467661694,1
W3,80,marital,0.19429111531190926,0.05675698382692701,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,80,indig,0.19429111531190926,-2.6885108170550707e-4,0,1,1,1,1,0.3034825870646766,1
W3,80,income,0.19429111531190926,-0.011934467548834204,0,0.7313432835820896,1,0.5771144278606966,1,0.6517412935323383,1
W3,80,age_bin,0.19429111531190926,-0.007027935307708477,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W3,80,edu_bin,0.19429111531190926,0.030329762654904446,0.03013079632343809,0.014925373134328358,1,0.05472636815920398,1,0.03980099502487562,1
W3,81,gender,0.3821806369606666,0.10574380598492701,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,81,religion,0.3821806369606666,0.012791354587706394,0,0.004975124378109453,1,0.009950248756218905,1,0.014285714285714285,1
W3,81,marital,0.3821806369606666,0.03048375636291628,0,0.029850746268656716,1,0.03482587064676617,1,0.03482587064676617,1
W3,81,indig,0.3821806369606666,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,81,income,0.3821806369606666,0.017734627077776066,0,0.10945273631840796,1,0.12935323383084577,1,0.0945273631840796,1
W3,81,age_bin,0.3821806369606666,-0.018515067152791533,0,0.9601990049751243,1,0.9353233830845771,1,0.9651741293532339,1
W3,81,edu_bin,0.3821806369606666,0.03143746578294432,0.013773419731869862,0.06965174129353234,1,0.05970149253731343,1,0.03980099502487562,1
W3,82,gender,0.35332491616467726,0.046799391123217335,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,82,religion,0.35332491616467726,0.08178897612562092,0,0.004975124378109453,1,0.004975124378109453,1,0.005235602094240838,1
W3,82,marital,0.35332491616467726,0.042428296747316074,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,82,indig,0.35332491616467726,-8.01153661270885e-5,0,1,1,0.6368159203980099,1,0.5572139303482587,1
W3,82,income,0.35332491616467726,0.026578272712706186,0,0.009950248756218905,1,0.024875621890547265,1,0.009950248756218905,1
W3,82,age_bin,0.35332491616467726,-0.0031645569620253164,0,0.17412935323383086,1,0.16417910447761194,1,0.13930348258706468,1
W3,82,edu_bin,0.35332491616467726,0.04358195801954812,0.0077671049074813986,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,83,gender,0.3850950791116272,0.06796632312382049,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,83,religion,0.3850950791116272,0.15103498330672088,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,83,marital,0.3850950791116272,0.04588184061547396,0,0.011764705882352941,1,0.024875621890547265,1,0.014925373134328358,1
W3,83,indig,0.3850950791116272,0.0025431847873419503,0,0.21890547263681592,1,0.1791044776119403,1,0.17412935323383086,1
W3,83,income,0.3850950791116272,0.027147626651182977,0,0.04477611940298507,1,0.05472636815920398,1,0.03980099502487562,1
W3,83,age_bin,0.3850950791116272,-0.017494556539410656,0,0.7910447761194029,1,0.7960199004975125,1,0.7960199004975125,1
W3,83,edu_bin,0.3850950791116272,0.015651037886485614,0.0037516518949689466,0.15920398009950248,1,0.16417910447761194,1,0.208955223880597,1
W3,84,gender,0.4239837576897377,0.08840098235752039,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,84,religion,0.4239837576897377,0.09728443762443086,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,84,marital,0.4239837576897377,0.04281603702096293,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,84,indig,0.4239837576897377,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,84,income,0.4239837576897377,0.020888659832875356,0,0.004975124378109453,1,0.004975124378109453,1,0.014925373134328358,1
W3,84,age_bin,0.4239837576897377,-4.3098697308505227e-4,0,0.17412935323383086,1,0.1791044776119403,1,0.19402985074626866,1
W3,84,edu_bin,0.4239837576897377,0.05675056489001867,0.0320822447797432,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,85,gender,0.4297942386831276,0.10054869684499321,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,85,religion,0.4297942386831276,0.01620713305898495,0,0.06965174129353234,1,0.08620689655172414,1,0.05970149253731343,1
W3,85,marital,0.4297942386831276,0.06879972565157755,0,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W3,85,indig,0.4297942386831276,0.1741527644335752,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,85,income,0.4297942386831276,0.03330589849108362,0,0.06965174129353234,1,0.1044776119402985,1,0.05970149253731343,1
W3,85,age_bin,0.4297942386831276,-0.027825788751714674,0,0.9154228855721394,1,0.9203980099502488,1,0.9104477611940298,1
W3,85,edu_bin,0.4297942386831276,-0.0011591220850480921,0.035653823857657876,0.4626865671641791,1,0.43283582089552236,1,0.44776119402985076,1
W3,86,gender,0.18982438016528919,0.0327995867768594,0,0.16666666666666666,1,0.11428571428571428,1,0.06965174129353234,1
W3,86,religion,0.18982438016528919,-0.04442148760330583,0,0.5074626865671642,1,0.4276729559748428,1,0.472636815920398,1
W3,86,marital,0.18982438016528919,-0.016528925619834767,0,1,1,1,1,0.7213930348258707,1
W3,86,indig,0.18982438016528919,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,86,income,0.18982438016528919,-0.03409090909090906,0,0.5106382978723404,1,0.48258706467661694,1,0.48756218905472637,1
W3,86,age_bin,0.18982438016528919,-0.08703512396694216,0,0.7213930348258707,1,0.7810945273631841,1,0.7412935323383084,1
W3,86,edu_bin,0.18982438016528919,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,87,gender,0.2930304213140214,0.10813145196787628,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,87,religion,0.2930304213140214,0.055523258228205585,0,0.007936507936507936,1,0.004975124378109453,1,0.009950248756218905,1
W3,87,marital,0.2930304213140214,0.005992077004210783,0,0.26865671641791045,1,0.3372093023255814,1,0.23880597014925373,1
W3,87,indig,0.2930304213140214,0.03202418423871979,0,0.009950248756218905,1,0.014925373134328358,1,0.004975124378109453,1
W3,87,income,0.2930304213140214,-0.006992832761670564,0,0.4577114427860697,1,0.4925373134328358,1,0.5124378109452736,1
W3,87,age_bin,0.2930304213140214,0.0013204992982252112,0,0.009950248756218905,1,0.014925373134328358,1,0.01990049751243781,1
W3,87,edu_bin,0.2930304213140214,-0.010568146899318176,0.013564284780461736,0.5422885572139303,1,0.572139303482587,1,0.5671641791044776,1
W3,88,gender,0.4211660134173016,0.0657992388375638,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,88,religion,0.4211660134173016,0.07508344636217731,0,0.007042253521126761,1,0.004975124378109453,1,0.004975124378109453,1
W3,88,marital,0.4211660134173016,0.03990618910609112,0,0.009950248756218905,1,0.009950248756218905,1,0.024875621890547265,1
W3,88,indig,0.4211660134173016,0.00725334425234625,0,0.21890547263681592,1,0.21890547263681592,1,0.19402985074626866,1
W3,88,income,0.4211660134173016,0.004599146708392954,0,0.30845771144278605,1,0.3383084577114428,1,0.22885572139303484,1
W3,88,age_bin,0.4211660134173016,-0.008393991130739334,0,0.3781094527363184,1,0.4626865671641791,1,0.3781094527363184,1
W3,88,edu_bin,0.4211660134173016,-0.0039867801951529724,0.014446631527012714,0.4626865671641791,1,0.47761194029850745,1,0.472636815920398,1
W3,89,gender,0.30396330417680245,0.06465109155713972,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,89,religion,0.30396330417680245,0.06296641791044776,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,89,marital,0.30396330417680245,0.011019993316997212,0,0.18407960199004975,1,0.21890547263681592,1,0.19402985074626866,1
W3,89,indig,0.30396330417680245,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,89,income,0.30396330417680245,-0.03508576520383144,0,0.8855721393034826,1,0.900497512437811,1,0.9203980099502488,1
W3,89,age_bin,0.30396330417680245,-0.022666518155491196,0,0.5671641791044776,1,0.48756218905472637,1,0.5074626865671642,1
W3,89,edu_bin,0.30396330417680245,-0.01125668300289595,0.029194321684633623,0.4527363184079602,1,0.5223880597014925,1,0.5373134328358209,1
W3,90,gender,0.32975821157939844,0.09782606604711824,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,90,religion,0.32975821157939844,0.11876227538805134,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,90,marital,0.32975821157939844,0.03400655200340097,0,0.009950248756218905,1,0.009950248756218905,1,0.009950248756218905,1
W3,90,indig,0.32975821157939844,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,90,income,0.32975821157939844,0.030055343845521998,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W3,90,age_bin,0.32975821157939844,-0.0023420622844292816,0,0.08955223880597014,1,0.0945273631840796,1,0.09950248756218906,1
W3,90,edu_bin,0.32975821157939844,0.027603632649213866,0.024404958635974656,0.029850746268656716,1,0.04975124378109453,1,0.03980099502487562,1
W3,91,gender,0.24352433281004698,0.08246286680352607,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W3,91,religion,0.24352433281004698,0.0034265185364085876,0,0.23157894736842105,1,0.1890547263681592,1,0.18407960199004975,1
W3,91,marital,0.24352433281004698,0.039593648110131496,0,0.05472636815920398,1,0.03482587064676617,1,0.06965174129353234,1
W3,91,indig,0.24352433281004698,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,91,income,0.24352433281004698,-0.004362395845912442,0,0.3482587064676617,1,0.34328358208955223,1,0.373134328358209,1
W3,91,age_bin,0.24352433281004698,-0.028891438232097576,0,0.4577114427860697,1,0.472636815920398,1,0.373134328358209,1
W3,91,edu_bin,0.24352433281004698,0.05372237652457429,0.16376035435937283,0.014925373134328358,1,0.009950248756218905,1,0.009950248756218905,1
W3,92,gender,0.3982176168625156,0.0757342628776842,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,92,religion,0.3982176168625156,0.09908634141691977,0,0.007751937984496124,1,0.004975124378109453,1,0.004975124378109453,1
W3,92,marital,0.3982176168625156,0.0394874797456462,0,0.05472636815920398,1,0.03980099502487562,1,0.024875621890547265,1
W3,92,indig,0.3982176168625156,0.01205729769474817,0,0.1791044776119403,1,0.19402985074626866,1,0.1691542288557214,1
W3,92,income,0.3982176168625156,-0.009374872346509466,0,0.5124378109452736,1,0.49044585987261147,1,0.5771144278606966,1
W3,92,age_bin,0.3982176168625156,-0.009967184542694138,0,0.35323383084577115,1,0.3333333333333333,1,0.24875621890547264,1
W3,92,edu_bin,0.3982176168625156,0.04544464263830841,0.030251850238724697,0.03980099502487562,1,0.04477611940298507,1,0.06467661691542288,1
W3,93,gender,0.257983493272361,0.07790971448971082,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,93,religion,0.257983493272361,9.477343623829244e-4,0,0.19900497512437812,1,0.19117647058823528,1,0.208955223880597,1
W3,93,marital,0.257983493272361,0.06351095206929092,0,0.009950248756218905,1,0.009950248756218905,1,0.004975124378109453,1
W3,93,indig,0.257983493272361,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,93,income,0.257983493272361,-0.0211859004326429,0,0.6915422885572139,1,0.7313432835820896,1,0.7412935323383084,1
W3,93,age_bin,0.257983493272361,-0.017998453025525083,0,0.4975124378109453,1,0.4527363184079602,1,0.527363184079602,1
W3,93,edu_bin,0.257983493272361,0.02238438065771925,0.017085847520916665,0.07960199004975124,1,0.07960199004975124,1,0.0845771144278607,1
W3,94,gender,0.2864285714285714,0.06030612244897968,0,0.028985507246376812,1,0.03482587064676617,1,0.04477611940298507,1
W3,94,religion,0.2864285714285714,0.022040816326530543,0,0.10945273631840796,1,0.14507772020725387,1,0.06467661691542288,1
W3,94,marital,0.2864285714285714,-0.13020408163265307,0,0.9950248756218906,1,0.9800995024875622,1,1,1
W3,94,indig,0.2864285714285714,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,94,income,0.2864285714285714,-0.02948979591836734,0,0.5223880597014925,1,0.4427860696517413,1,0.572139303482587,1
W3,94,age_bin,0.2864285714285714,-0.041836734693877546,0,0.2935323383084577,1,0.29850746268656714,1,0.25870646766169153,1
W3,94,edu_bin,0.2864285714285714,-0.024489795918367308,0.022550748418420898,0.5294117647058824,1,0.4975124378109453,1,0.4427860696517413,1
W3,95,gender,0.30589745642175,0.06990684013816974,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,95,religion,0.30589745642175,0.011369443811611478,0,0.07960199004975124,1,0.10091743119266056,1,0.08955223880597014,1
W3,95,marital,0.30589745642175,0.04385224956745015,0,0.02247191011235955,1,0.014925373134328358,1,0.009950248756218905,1
W3,95,indig,0.30589745642175,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,95,income,0.30589745642175,0.01325049720150967,0,0.2268041237113402,1,0.22388059701492538,1,0.18407960199004975,1
W3,95,age_bin,0.30589745642175,-0.015577954423708051,0,0.5472636815920398,1,0.5572139303482587,1,0.5522388059701493,1
W3,95,edu_bin,0.30589745642175,0.01867815207285317,0.04162005371009868,0.09950248756218906,1,0.14925373134328357,1,0.10945273631840796,1
W3,96,gender,0.29952363598500636,0.05174495833836476,0,0.014925373134328358,1,0.009950248756218905,1,0.014925373134328358,1
W3,96,religion,0.29952363598500636,0.06353399347904826,0,0.013157894736842105,1,0.009950248756218905,1,0.004975124378109453,1
W3,96,marital,0.29952363598500636,0.009479531457553314,0,0.3269230769230769,1,0.19375,1,0.16417910447761194,1
W3,96,indig,0.29952363598500636,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,96,income,0.29952363598500636,-0.03080847723704877,0,0.6915422885572139,1,0.746268656716418,1,0.7860696517412935,1
W3,96,age_bin,0.29952363598500636,-0.03243871513102283,0,0.7014925373134329,1,0.7114427860696517,1,0.6666666666666666,1
W3,96,edu_bin,0.29952363598500636,0.027653665016302315,0.09938749659540505,0.0945273631840796,1,0.07462686567164178,1,0.08955223880597014,1
W3,97,gender,0.4818825489379426,0.07267805081216175,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,97,religion,0.4818825489379426,0.004997917534360852,0,0.18292682926829268,1,0.1065989847715736,1,0.12437810945273632,1
W3,97,marital,0.4818825489379426,0.0020694502290712347,0,0.4297520661157025,1,0.3482587064676617,1,0.4079601990049751,1
W3,97,indig,0.4818825489379426,-0.017313749479383495,0,0.9701492537313433,1,0.9502487562189055,1,0.9751243781094527,1
W3,97,income,0.4818825489379426,0.010669382548938122,0,0.21890547263681592,1,0.23383084577114427,1,0.27860696517412936,1
W3,97,age_bin,0.4818825489379426,-0.010025119741774257,0,0.5124378109452736,1,0.48258706467661694,1,0.4626865671641791,1
W3,97,edu_bin,0.4818825489379426,0.02545814244064981,0.009396077894893759,0.16417910447761194,1,0.11442786069651742,1,0.11940298507462686,1
W3,98,gender,0.33156594807914297,0.0423501302048377,0,0.03980099502487562,1,0.04975124378109453,1,0.04477611940298507,1
W3,98,religion,0.33156594807914297,0.07231066605814929,0,0.009708737864077669,1,0.009950248756218905,1,0.004975124378109453,1
W3,98,marital,0.33156594807914297,7.516980321618516e-4,0,0.32338308457711445,1,0.30845771144278605,1,0.40298507462686567,1
W3,98,indig,0.33156594807914297,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,98,income,0.33156594807914297,0.03869902547719395,0,0.05970149253731343,1,0.0845771144278607,1,0.05472636815920398,1
W3,98,age_bin,0.33156594807914297,-0.00924857043142098,0,0.024875621890547265,1,0.024875621890547265,1,0.029850746268656716,1
W3,98,edu_bin,0.33156594807914297,0.01641654809525081,0.039575920189306044,0.17412935323383086,1,0.21890547263681592,1,0.1791044776119403,1
W3,99,gender,0.3428482374469626,0.003418528424058441,0,0.24378109452736318,1,0.2909090909090909,1,0.30666666666666664,1
W3,99,religion,0.3428482374469626,-0.007108528222968449,0,0.5818181818181818,1,0.4891304347826087,1,0.4527363184079602,1
W3,99,marital,0.3428482374469626,0.012668664159745768,0,0.15920398009950248,1,0.24875621890547264,1,0.20398009950248755,1
W3,99,indig,0.3428482374469626,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,99,income,0.3428482374469626,0.022351143196123024,0,0.14925373134328357,1,0.14427860696517414,1,0.13432835820895522,1
W3,99,age_bin,0.3428482374469626,-0.024814494560518003,0,0.5970149253731343,1,0.6169154228855721,1,0.582089552238806,1
W3,99,edu_bin,0.3428482374469626,0.06357457419212134,0.022041321623502873,0.014925373134328358,1,0.01990049751243781,1,0.024875621890547265,1
W3,100,gender,0.30155896286961187,0.1308782001913697,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,100,religion,0.30155896286961187,0.031004224135919356,0,0.027777777777777776,1,0.036231884057971016,1,0.04975124378109453,1
W3,100,marital,0.30155896286961187,0.02991901794674323,0,0.0845771144278607,1,0.09950248756218906,1,0.06965174129353234,1
W3,100,indig,0.30155896286961187,-0.0051926532707878975,0,0.4577114427860697,1,0.4079601990049751,1,0.43781094527363185,1
W3,100,income,0.30155896286961187,0.020058811174123226,0,0.11442786069651742,1,0.06965174129353234,1,0.0945273631840796,1
W3,100,age_bin,0.30155896286961187,-0.018191789773390275,0,0.20398009950248755,1,0.21393034825870647,1,0.22388059701492538,1
W3,100,edu_bin,0.30155896286961187,-0.002427127820952668,0.04820964435480079,0.3781094527363184,1,0.3482587064676617,1,0.3681592039800995,1
W3,101,gender,0.32842666666666676,0.04089043381103494,0,0.029850746268656716,1,0.01990049751243781,1,0.014925373134328358,1
W3,101,religion,0.32842666666666676,0.13937275471171084,0,0.01818181818181818,1,0.004975124378109453,1,0.004975124378109453,1
W3,101,marital,0.32842666666666676,0.017826522140579226,0,0.08955223880597014,1,0.14814814814814814,1,0.13432835820895522,1
W3,101,indig,0.32842666666666676,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,101,income,0.32842666666666676,0.009031587278186759,0,0.29850746268656714,1,0.23383084577114427,1,0.23880597014925373,1
W3,101,age_bin,0.32842666666666676,-0.016162196134418577,0,0.42786069651741293,1,0.39303482587064675,1,0.4427860696517413,1
W3,101,edu_bin,0.32842666666666676,-7.759095599815802e-5,0.03593688641613549,0.3333333333333333,1,0.3781094527363184,1,0.38308457711442784,1
W3,102,gender,0.3280285493827161,0.06484328506248754,0,0.029850746268656716,1,0.029850746268656716,1,0.01990049751243781,1
W3,102,religion,0.3280285493827161,0.02958242412219799,0,0.004975124378109453,1,0.00819672131147541,1,0.009950248756218905,1
W3,102,marital,0.3280285493827161,0.014258083713548864,0,0.18407960199004975,1,0.2169811320754717,1,0.263681592039801,1
W3,102,indig,0.3280285493827161,-0.007934933544931522,0,0.43283582089552236,1,0.3781094527363184,1,0.44776119402985076,1
W3,102,income,0.3280285493827161,0.019539773854393955,0,0.0845771144278607,1,0.17412935323383086,1,0.11442786069651742,1
W3,102,age_bin,0.3280285493827161,-0.04289823447728625,0,0.9353233830845771,1,0.9552238805970149,1,0.9104477611940298,1
W3,102,edu_bin,0.3280285493827161,-0.029359254116246736,0.026197627915041113,0.7761194029850746,1,0.7114427860696517,1,0.7711442786069652,1
W3,103,gender,0.3643850386674599,0.09904818560380718,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W3,103,religion,0.3643850386674599,-0.017865110053539635,0,0.7711442786069652,1,0.8484848484848485,1,0.8756218905472637,1
W3,103,marital,0.3643850386674599,0.009146341463414642,0,0.23383084577114427,1,0.21393034825870647,1,0.24875621890547264,1
W3,103,indig,0.3643850386674599,0.03413146936347409,0,0.014925373134328358,1,0.018691588785046728,1,0.01990049751243781,1
W3,103,income,0.3643850386674599,-0.00743604997025582,0,0.6666666666666666,1,0.6666666666666666,1,0.6517412935323383,1
W3,103,age_bin,0.3643850386674599,-0.031528851873884586,0,0.7064676616915423,1,0.6965174129353234,1,0.7164179104477612,1
W3,103,edu_bin,0.3643850386674599,0.07701888756692438,0.06828813699424008,0.004975124378109453,1,0.009950248756218905,1,0.014925373134328358,1
W3,104,gender,0.38246017901569956,0.08525931336742139,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,104,religion,0.38246017901569956,-0.0013294375456537953,0,0.7114427860696517,1,0.5818181818181818,1,0.582089552238806,1
W3,104,marital,0.38246017901569956,0.027173119065010798,0,0.11363636363636363,1,0.07960199004975124,1,0.12935323383084577,1
W3,104,indig,0.38246017901569956,-9.130752374002398e-5,0,1,1,1,1,0.5771144278606966,1
W3,104,income,0.38246017901569956,-0.0016216216216217716,0,0.38308457711442784,1,0.42786069651741293,1,0.3383084577114428,1
W3,104,age_bin,0.38246017901569956,-0.008224981738495252,0,0.2935323383084577,1,0.34328358208955223,1,0.2835820895522388,1
W3,104,edu_bin,0.38246017901569956,0.01853907962016066,0.046039663380901895,0.12437810945273632,1,0.09950248756218906,1,0.07960199004975124,1
W3,105,gender,0.304565595463138,0.0880211720226842,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,105,religion,0.304565595463138,0.01674555765595459,0,0.0845771144278607,1,0.08955223880597014,1,0.07960199004975124,1
W3,105,marital,0.304565595463138,0.022713043478260808,0,0.05472636815920398,1,0.06965174129353234,1,0.07960199004975124,1
W3,105,indig,0.304565595463138,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,105,income,0.304565595463138,4.15879017013121e-4,0,0.39303482587064675,1,0.3781094527363184,1,0.3383084577114428,1
W3,105,age_bin,0.304565595463138,-0.006105103969754262,0,0.17412935323383086,1,0.14427860696517414,1,0.1890547263681592,1
W3,105,edu_bin,0.304565595463138,0.04552589792060488,0.02548252086976372,0.009950248756218905,1,0.01990049751243781,1,0.014925373134328358,1
W3,106,gender,0.25392433449074076,0.04665798611111116,0,0.009950248756218905,1,0.024875621890547265,1,0.014925373134328358,1
W3,106,religion,0.25392433449074076,0.09579354745370372,0,0.005555555555555556,1,0.004975124378109453,1,0.004975124378109453,1
W3,106,marital,0.25392433449074076,0.015908323688271775,0,0.07960199004975124,1,0.07960199004975124,1,0.08955223880597014,1
W3,106,indig,0.25392433449074076,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,106,income,0.25392433449074076,-0.00542534722222221,0,0.417910447761194,1,0.34328358208955223,1,0.4427860696517413,1
W3,106,age_bin,0.25392433449074076,-0.014274691358024689,0,0.19402985074626866,1,0.14925373134328357,1,0.1791044776119403,1
W3,106,edu_bin,0.25392433449074076,0.04742959104938274,0.0580062099630379,0.014925373134328358,1,0.01990049751243781,1,0.01990049751243781,1
W3,107,gender,0.3724663749362399,0.09044558071585088,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W3,107,religion,0.3724663749362399,0.14338933528122713,0,0.0196078431372549,1,0.004975124378109453,1,0.004975124378109453,1
W3,107,marital,0.3724663749362399,0.034419284149013796,0,0.11235955056179775,1,0.06965174129353234,1,0.06965174129353234,1
W3,107,indig,0.3724663749362399,-0.010168005843681563,0,0.6119402985074627,1,0.6169154228855721,1,0.5124378109452736,1
W3,107,income,0.3724663749362399,0.04067202337472603,0,0.05472636815920398,1,0.03980099502487562,1,0.05472636815920398,1
W3,107,age_bin,0.3724663749362399,-0.03256391526661797,0,0.8905472636815921,1,0.8955223880597015,1,0.9104477611940298,1
W3,107,edu_bin,0.3724663749362399,0.027465303140978822,0.14317062514472123,0.11442786069651742,1,0.1691542288557214,1,0.08955223880597014,1
W3,108,gender,0.31765426758938875,0.046199999999999936,0,0.01990049751243781,1,0.024875621890547265,1,0.01990049751243781,1
W3,108,religion,0.31765426758938875,0.040862499999999836,0,0.004975124378109453,1,0.011235955056179775,1,0.004975124378109453,1
W3,108,marital,0.31765426758938875,-0.05911250000000001,0,0.9651741293532339,1,0.9253731343283582,1,0.9402985074626866,1
W3,108,indig,0.31765426758938875,0.0039499999999999535,0,0.19900497512437812,1,0.19402985074626866,1,0.1691542288557214,1
W3,108,income,0.31765426758938875,-0.009800000000000031,0,0.5920398009950248,1,0.5373134328358209,1,0.5124378109452736,1
W3,108,age_bin,0.31765426758938875,-0.0256625,0,0.6517412935323383,1,0.6069651741293532,1,0.6019900497512438,1
W3,108,edu_bin,0.31765426758938875,0.001387499999999986,0.056768791463393045,0.35323383084577115,1,0.31343283582089554,1,0.31343283582089554,1
W3,109,gender,0.32933210218528786,0.0392239085932779,0,0.05063291139240506,1,0.02702702702702703,1,0.01990049751243781,1
W3,109,religion,0.32933210218528786,0.07255453651850048,0,0.00980392156862745,1,0.004975124378109453,1,0.004975124378109453,1
W3,109,marital,0.32933210218528786,0.016029543056570117,0,0.17412935323383086,1,0.1791044776119403,1,0.18407960199004975,1
W3,109,indig,0.32933210218528786,-0.001303104906708387,0,1,1,0.681592039800995,1,0.5174129353233831,1
W3,109,income,0.32933210218528786,-0.0017855693531368955,0,0.4079601990049751,1,0.417910447761194,1,0.40298507462686567,1
W3,109,age_bin,0.32933210218528786,4.1032023014005294e-4,0,0.009950248756218905,1,0.014925373134328358,1,0.014925373134328358,1
W3,109,edu_bin,0.32933210218528786,0.051438826213600936,0.09444237648655238,0.014925373134328358,1,0.01990049751243781,1,0.014925373134328358,1
W3,110,gender,0.30620752984389343,0.12141414141414139,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,110,religion,0.30620752984389343,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,110,marital,0.30620752984389343,0.0281910009182737,0,0.0945273631840796,1,0.08955223880597014,1,0.12935323383084577,1
W3,110,indig,0.30620752984389343,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,110,income,0.30620752984389343,-0.01726354453627177,0,0.8407960199004975,1,0.8557213930348259,1,0.7860696517412935,1
W3,110,age_bin,0.30620752984389343,-0.023452708907254354,0,0.31840796019900497,1,0.373134328358209,1,0.2935323383084577,1
W3,110,edu_bin,0.30620752984389343,-0.014398530762167162,0.04776572429576008,0.4925373134328358,1,0.5223880597014925,1,0.527363184079602,1
W3,111,gender,0.32601690052342314,0.06496829599975919,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,111,religion,0.32601690052342314,0.09328991842909395,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,111,marital,0.32601690052342314,0.017759800208039356,0,0.06965174129353234,1,0.05472636815920398,1,0.06965174129353234,1
W3,111,indig,0.32601690052342314,-4.6333942624655574e-4,0,0.7512437810945274,1,0.6766169154228856,1,0.7313432835820896,1
W3,111,income,0.32601690052342314,0.0070184339590732,0,0.2537313432835821,1,0.24378109452736318,1,0.22388059701492538,1
W3,111,age_bin,0.32601690052342314,-0.008430460860560311,0,0.3781094527363184,1,0.43283582089552236,1,0.4427860696517413,1
W3,111,edu_bin,0.32601690052342314,0.05027580279347335,0.044948829327549,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,112,gender,0.37713785583103765,0.13222423094582175,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,112,religion,0.37713785583103765,0.04064091836584908,0,0.004975124378109453,1,0.01694915254237288,1,0.004975124378109453,1
W3,112,marital,0.37713785583103765,0.015122819100091722,0,0.14925373134328357,1,0.14427860696517414,1,0.16417910447761194,1
W3,112,indig,0.37713785583103765,0.0017542314411121774,0,0.35323383084577115,1,0.29850746268656714,1,0.32338308457711445,1
W3,112,income,0.37713785583103765,-0.03570506198347115,0,0.835820895522388,1,0.8109452736318408,1,0.845771144278607,1
W3,112,age_bin,0.37713785583103765,-0.008429465105601473,0,0.12437810945273632,1,0.10945273631840796,1,0.07960199004975124,1
W3,112,edu_bin,0.37713785583103765,0.03769943755739208,0.06738203360504907,0.05970149253731343,1,0.1044776119402985,1,0.05472636815920398,1
W3,113,gender,0.3115161655198417,0.06998774625318145,0,0.004975124378109453,1,0.009950248756218905,1,0.009950248756218905,1
W3,113,religion,0.3115161655198417,0.07964935432180231,0,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W3,113,marital,0.3115161655198417,0.010733810915260822,0,0.2684563758389262,1,0.21393034825870647,1,0.24875621890547264,1
W3,113,indig,0.3115161655198417,0.02430719200678693,0,0.06395348837209303,1,0.07462686567164178,1,0.06467661691542288,1
W3,113,income,0.3115161655198417,0.0276062776887549,0,0.0945273631840796,1,0.11940298507462686,1,0.0945273631840796,1
W3,113,age_bin,0.3115161655198417,-0.033261853143557354,0,0.845771144278607,1,0.9104477611940298,1,0.8606965174129353,1
W3,113,edu_bin,0.3115161655198417,0.007057686869639063,0.01747166205819785,0.2736318407960199,1,0.2935323383084577,1,0.2736318407960199,1
W3,114,gender,0.38876440218625574,0.05016532103037294,0,0.04477611940298507,1,0.029850746268656716,1,0.009950248756218905,1
W3,114,religion,0.38876440218625574,0.002252979623221907,0,0.2885572139303483,1,0.42528735632183906,1,0.3582089552238806,1
W3,114,marital,0.38876440218625574,0.01833141099577079,0,0.22388059701492538,1,0.17412935323383086,1,0.19900497512437812,1
W3,114,indig,0.38876440218625574,0.018723567858516064,0,0.024875621890547265,1,0.009950248756218905,1,0.009950248756218905,1
W3,114,income,0.38876440218625574,0.04483660130718964,0,0.01990049751243781,1,0.03482587064676617,1,0.029850746268656716,1
W3,114,age_bin,0.38876440218625574,-0.01735486351403306,0,0.417910447761194,1,0.39303482587064675,1,0.31343283582089554,1
W3,114,edu_bin,0.38876440218625574,0.0400692041522491,0.05578865690147877,0.04477611940298507,1,0.07462686567164178,1,0.03980099502487562,1
W3,115,gender,0.3794307696662778,0.05738910511912415,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,115,religion,0.3794307696662778,0.09690341065068368,0,0.004975124378109453,1,0.01639344262295082,1,0.004975124378109453,1
W3,115,marital,0.3794307696662778,0.016467190286916566,0,0.06467661691542288,1,0.03980099502487562,1,0.04975124378109453,1
W3,115,indig,0.3794307696662778,0.0011927782515420125,0,0.0945273631840796,1,0.03980099502487562,1,0.06467661691542288,1
W3,115,income,0.3794307696662778,0.02166846909832909,0,0.004975124378109453,1,0.014925373134328358,1,0.009950248756218905,1
W3,115,age_bin,0.3794307696662778,-0.0034325115688912562,0,0.3034825870646766,1,0.31840796019900497,1,0.2736318407960199,1
W3,115,edu_bin,0.3794307696662778,0.0031924951681902847,0.02003558056764542,0.34328358208955223,1,0.29850746268656714,1,0.39800995024875624,1
W3,116,gender,0.3462802079628783,0.07376924249352221,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,116,religion,0.3462802079628783,0.03027146945756881,0,0.01282051282051282,1,0.006369426751592357,1,0.004975124378109453,1
W3,116,marital,0.3462802079628783,0.005351487747463801,0,0.20398009950248755,1,0.30845771144278605,1,0.21393034825870647,1
W3,116,indig,0.3462802079628783,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,116,income,0.3462802079628783,-0.03072024928449263,0,0.7860696517412935,1,0.7711442786069652,1,0.7761194029850746,1
W3,116,age_bin,0.3462802079628783,-0.021422886077664315,0,0.48258706467661694,1,0.39800995024875624,1,0.43781094527363185,1
W3,116,edu_bin,0.3462802079628783,-0.011050144795000827,0.023271707212012778,0.48258706467661694,1,0.47761194029850745,1,0.46766169154228854,1
W3,117,gender,0.3539344419209719,0.041345794067228825,0,0.024875621890547265,1,0.024875621890547265,1,0.024875621890547265,1
W3,117,religion,0.3539344419209719,0.051896520218236875,0,0.004975124378109453,1,0.010810810810810811,1,0.01990049751243781,1
W3,117,marital,0.3539344419209719,0.0022276172327077015,0,0.31840796019900497,1,0.263681592039801,1,0.35323383084577115,1
W3,117,indig,0.3539344419209719,-8.527597218960229e-4,0,1,1,0.835820895522388,1,0.7611940298507462,1
W3,117,income,0.3539344419209719,-0.016446080350849657,0,0.6567164179104478,1,0.5671641791044776,1,0.6368159203980099,1
W3,117,age_bin,0.3539344419209719,-0.011982144255619078,0,0.24378109452736318,1,0.2537313432835821,1,0.23383084577114427,1
W3,117,edu_bin,0.3539344419209719,0.026452954638403803,0.002279597587574244,0.11442786069651742,1,0.05970149253731343,1,0.06467661691542288,1
W3,118,gender,0.46934075959856747,0.08228547477518659,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,118,religion,0.46934075959856747,0.1222353469152736,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,118,marital,0.46934075959856747,0.08161865569272975,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,118,indig,0.46934075959856747,-4.149096513068124e-4,0,1,1,1,1,0.8507462686567164,1
W3,118,income,0.46934075959856747,-0.008746972853054369,0,0.6666666666666666,1,0.5970149253731343,1,0.6467661691542289,1
W3,118,age_bin,0.46934075959856747,-0.013499381869294995,0,0.8557213930348259,1,0.7960199004975125,1,0.8059701492537313,1
W3,118,edu_bin,0.46934075959856747,0.07980660129722766,0.06859595996114633,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,119,gender,0.2327097154194309,0.06627813255626516,0,0.010752688172043012,1,0.004975124378109453,1,0.004975124378109453,1
W3,119,religion,0.2327097154194309,0.012462024924049877,0,0.024875621890547265,1,0.036231884057971016,1,0.04975124378109453,1
W3,119,marital,0.2327097154194309,0.008052266104532246,0,0.24378109452736318,1,0.25870646766169153,1,0.22885572139303484,1
W3,119,indig,0.2327097154194309,-4.96000992002147e-4,0,1,1,1,1,0.6119402985074627,1
W3,119,income,0.2327097154194309,-0.0333560667121334,0,0.835820895522388,1,0.7910447761194029,1,0.8159203980099502,1
W3,119,age_bin,0.2327097154194309,-0.01636028272056544,0,0.12935323383084577,1,0.13930348258706468,1,0.16417910447761194,1
W3,119,edu_bin,0.2327097154194309,-0.02369179738359478,0.01524120423450329,0.6417910447761194,1,0.6766169154228856,1,0.6716417910447762,1
W3,120,gender,0.3592676361572398,0.08949011446409974,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,120,religion,0.3592676361572398,0.01257299128834477,0,0.0945273631840796,1,0.12886597938144329,1,0.1044776119402985,1
W3,120,marital,0.3592676361572398,0.06772817571228307,0,0.004975124378109453,1,0.009950248756218905,1,0.009950248756218905,1
W3,120,indig,0.3592676361572398,-0.004132231404958837,0,0.7810945273631841,1,0.8109452736318408,1,0.8706467661691543,1
W3,120,income,0.3592676361572398,0.001324378015325145,0,0.3781094527363184,1,0.3333333333333333,1,0.30845771144278605,1
W3,120,age_bin,0.3592676361572398,-0.012400994143497213,0,0.3482587064676617,1,0.2885572139303483,1,0.373134328358209,1
W3,120,edu_bin,0.3592676361572398,0.022888520050567213,0.06482781481831491,0.08955223880597014,1,0.14427860696517414,1,0.11940298507462686,1
W3,121,gender,0.4004374016665696,0.09525777926694251,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,121,religion,0.4004374016665696,0.05494107278130658,0,0.019230769230769232,1,0.004975124378109453,1,0.004975124378109453,1
W3,121,marital,0.4004374016665696,0.06470339723792334,0,0.012048192771084338,1,0.004975124378109453,1,0.004975124378109453,1
W3,121,indig,0.4004374016665696,0.06702515879028026,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,121,income,0.4004374016665696,0.007050871161354333,0,0.263681592039801,1,0.21890547263681592,1,0.24875621890547264,1
W3,121,age_bin,0.4004374016665696,-0.0014476866149991296,0,0.07462686567164178,1,0.08955223880597014,1,0.08955223880597014,1
W3,121,edu_bin,0.4004374016665696,0.0014986743196783725,0.03330013211989245,0.3681592039800995,1,0.417910447761194,1,0.417910447761194,1
W3,122,gender,0.29305133610267226,0.07433039866079733,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,122,religion,0.29305133610267226,0.010850021700043476,0,0.05472636815920398,1,0.04975124378109453,1,0.0945273631840796,1
W3,122,marital,0.29305133610267226,0.019220038440076914,0,0.07960199004975124,1,0.07462686567164178,1,0.09950248756218906,1
W3,122,indig,0.29305133610267226,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,122,income,0.29305133610267226,4.2625085250169725e-4,0,0.44776119402985076,1,0.44776119402985076,1,0.39303482587064675,1
W3,122,age_bin,0.29305133610267226,-0.03327081654163308,0,0.9402985074626866,1,0.9104477611940298,1,0.9303482587064676,1
W3,122,edu_bin,0.29305133610267226,0.033914067828135774,0.04363435014532286,0.01990049751243781,1,0.024875621890547265,1,0.009950248756218905,1
W3,123,gender,0.3495948309127182,0.04045533287904035,0,0.01990049751243781,1,0.004975124378109453,1,0.014925373134328358,1
W3,123,religion,0.3495948309127182,0.04908826692720092,0,0.004975124378109453,1,0.014598540145985401,1,0.009950248756218905,1
W3,123,marital,0.3495948309127182,0.008501572236681132,0,0.2736318407960199,1,0.21393034825870647,1,0.23383084577114427,1
W3,123,indig,0.3495948309127182,-1.0262641521822677e-4,0,1,1,1,1,0.7114427860696517,1
W3,123,income,0.3495948309127182,-0.0044827218167338145,0,0.4925373134328358,1,0.44776119402985076,1,0.43283582089552236,1
W3,123,age_bin,0.3495948309127182,-0.011986765297493445,0,0.35323383084577115,1,0.2885572139303483,1,0.26865671641791045,1
W3,123,edu_bin,0.3495948309127182,0.06265958407566447,0.09221433393064725,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W3,124,gender,0.4161439729972334,0.08845143572441219,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,124,religion,0.4161439729972334,0.04854237344037381,0,0.011363636363636364,1,0.004975124378109453,1,0.004975124378109453,1
W3,124,marital,0.4161439729972334,0.039748274754966395,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W3,124,indig,0.4161439729972334,-4.12275715578903e-6,0,1,1,1,1,1,1
W3,124,income,0.4161439729972334,0.0259908917987538,0,0.014925373134328358,1,0.004975124378109453,1,0.004975124378109453,1
W3,124,age_bin,0.4161439729972334,0.008251440774789748,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,124,edu_bin,0.4161439729972334,0.05461416404141514,0.02057575920883706,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,125,gender,0.25086706556890437,0.0756924807448954,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,125,religion,0.25086706556890437,0.09235224734021782,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,125,marital,0.25086706556890437,-0.0025953381555717803,0,0.36318407960199006,1,0.38095238095238093,1,0.3781094527363184,1
W3,125,indig,0.25086706556890437,-4.393913355933871e-4,0,1,1,0.7313432835820896,1,0.6915422885572139,1
W3,125,income,0.25086706556890437,0.03436189496476294,0,0.009950248756218905,1,0.014925373134328358,1,0.009950248756218905,1
W3,125,age_bin,0.25086706556890437,-0.010752394194566382,0,0.24378109452736318,1,0.1691542288557214,1,0.27860696517412936,1
W3,125,edu_bin,0.25086706556890437,-0.004194722617131899,0.019310605246762938,0.4925373134328358,1,0.373134328358209,1,0.43283582089552236,1
W3,126,gender,0.21621061359867336,0.1280396959672736,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,126,religion,0.21621061359867336,-0.0030775737986414795,0,0.8392857142857143,1,0.7696969696969697,1,0.7313432835820896,1
W3,126,marital,0.21621061359867336,0.01729754299133862,0,0.12437810945273632,1,0.0845771144278607,1,0.07462686567164178,1
W3,126,indig,0.21621061359867336,-6.186712456756657e-4,0,1,1,0.8606965174129353,1,0.7164179104477612,1
W3,126,income,0.21621061359867336,0.027612939067195197,0,0.04477611940298507,1,0.04975124378109453,1,0.04975124378109453,1
W3,126,age_bin,0.21621061359867336,-0.0157287694755183,0,0.26865671641791045,1,0.30845771144278605,1,0.22388059701492538,1
W3,126,edu_bin,0.21621061359867336,0.07229615413752172,0.03791642173485427,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,127,gender,0.3633140170740513,0.08020384272335361,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,127,religion,0.3633140170740513,0.05656907664210324,0,0.0196078431372549,1,0.004975124378109453,1,0.004975124378109453,1
W3,127,marital,0.3633140170740513,0.06257764552230871,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,127,indig,0.3633140170740513,0.01977040816326526,0,0.009950248756218905,1,0.01990049751243781,1,0.004975124378109453,1
W3,127,income,0.3633140170740513,2.966457134362388e-4,0,0.4079601990049751,1,0.373134328358209,1,0.43781094527363185,1
W3,127,age_bin,0.3633140170740513,1.72545605130645e-5,0,0.08955223880597014,1,0.05970149253731343,1,0.07960199004975124,1
W3,127,edu_bin,0.3633140170740513,0.013102184161906283,0.009560119919695314,0.18407960199004975,1,0.14427860696517414,1,0.16417910447761194,1
W3,128,gender,0.42817955645752837,0.07118959981204488,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,128,religion,0.42817955645752837,0.0014049651499726812,0,0.2602739726027397,1,0.1890547263681592,1,0.23383084577114427,1
W3,128,marital,0.42817955645752837,0.011834912679144882,0,0.12935323383084577,1,0.17412935323383086,1,0.20398009950248755,1
W3,128,indig,0.42817955645752837,0.007128201112068378,0,0.05472636815920398,1,0.05472636815920398,1,0.10945273631840796,1
W3,128,income,0.42817955645752837,0.007103140418200371,0,0.11940298507462686,1,0.0945273631840796,1,0.0845771144278607,1
W3,128,age_bin,0.42817955645752837,-0.011714308089905243,0,0.5870646766169154,1,0.6019900497512438,1,0.6119402985074627,1
W3,128,edu_bin,0.42817955645752837,0.03053645547811107,0.026771676040589838,0.04477611940298507,1,0.029850746268656716,1,0.07462686567164178,1
W3,129,gender,0.2863122896971639,0.03603188591571868,0,0.0845771144278607,1,0.04975124378109453,1,0.07462686567164178,1
W3,129,religion,0.2863122896971639,0.015622496394808527,0,0.01990049751243781,1,0.03482587064676617,1,0.009950248756218905,1
W3,129,marital,0.2863122896971639,0.03036372376221752,0,0.09950248756218906,1,0.12935323383084577,1,0.11442786069651742,1
W3,129,indig,0.2863122896971639,-9.814132350584996e-4,0,1,1,1,1,0.681592039800995,1
W3,129,income,0.2863122896971639,0.0013619612241628776,0,0.27860696517412936,1,0.25870646766169153,1,0.3333333333333333,1
W3,129,age_bin,0.2863122896971639,-0.03899615446242589,0,0.8009950248756219,1,0.8109452736318408,1,0.7562189054726368,1
W3,129,edu_bin,0.2863122896971639,0.02433504246114407,0.03876221111983242,0.11940298507462686,1,0.08955223880597014,1,0.13432835820895522,1
W3,130,gender,0.2464963406791944,0.04331472200389924,0,0.009950248756218905,1,0.009950248756218905,1,0.014925373134328358,1
W3,130,religion,0.2464963406791944,-0.007369678163500648,0,0.9253731343283582,1,0.8805970149253731,1,0.9203980099502488,1
W3,130,marital,0.2464963406791944,0.011712888770937901,0,0.15422885572139303,1,0.1791044776119403,1,0.14427860696517414,1
W3,130,indig,0.2464963406791944,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,130,income,0.2464963406791944,0.011059620900488953,0,0.208955223880597,1,0.15422885572139303,1,0.17412935323383086,1
W3,130,age_bin,0.2464963406791944,-0.022374424562871923,0,0.5323383084577115,1,0.5621890547263682,1,0.6368159203980099,1
W3,130,edu_bin,0.2464963406791944,-0.005205728342638993,0.01679552373153862,0.4228855721393035,1,0.3880597014925373,1,0.38308457711442784,1
W3,131,gender,0.295885382423844,0.06043078561045012,0,0.024875621890547265,1,0.024875621890547265,1,0.009950248756218905,1
W3,131,religion,0.295885382423844,0.015509510452283829,0,0.030303030303030304,1,0.02666666666666667,1,0.03482587064676617,1
W3,131,marital,0.295885382423844,0.0365676378452528,0,0.04975124378109453,1,0.06467661691542288,1,0.04975124378109453,1
W3,131,indig,0.295885382423844,0.02066910996908322,0,0.024875621890547265,1,0.14606741573033707,1,0.05472636815920398,1
W3,131,income,0.295885382423844,0.020669109969083277,0,0.12437810945273632,1,0.16417910447761194,1,0.13432835820895522,1
W3,131,age_bin,0.295885382423844,-0.017055342847198063,0,0.31840796019900497,1,0.3781094527363184,1,0.31840796019900497,1
W3,131,edu_bin,0.295885382423844,-0.012202862349255772,0.08543013028934932,0.5223880597014925,1,0.5124378109452736,1,0.5024875621890548,1
W3,132,gender,0.3473110417079779,0.07956366911230081,0,0.004975124378109453,1,0.01694915254237288,1,0.004975124378109453,1
W3,132,religion,0.3473110417079779,0.010451781347081497,0,0.1016949152542373,1,0.07462686567164178,1,0.06467661691542288,1
W3,132,marital,0.3473110417079779,0.0018156355344040032,0,0.3482587064676617,1,0.3383084577114428,1,0.2935323383084577,1
W3,132,indig,0.3473110417079779,-7.456705664619467e-4,0,1,1,1,1,0.9203980099502488,1
W3,132,income,0.3473110417079779,0.018868976799523984,0,0.06467661691542288,1,0.0845771144278607,1,0.0945273631840796,1
W3,132,age_bin,0.3473110417079779,-0.0153017383832375,0,0.6119402985074627,1,0.5920398009950248,1,0.6069651741293532,1
W3,132,edu_bin,0.3473110417079779,0.0296429869786502,0.06364676648014443,0.024875621890547265,1,0.04477611940298507,1,0.029850746268656716,1
W3,133,gender,0.2763896656235286,0.10428690276453105,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,133,religion,0.2763896656235286,0.0021372727842329242,0,0.06467661691542288,1,0.06965174129353234,1,0.03482587064676617,1
W3,133,marital,0.2763896656235286,0.04775012009106039,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,133,indig,0.2763896656235286,0.0010294762637408084,0,0.23880597014925373,1,0.22885572139303484,1,0.24378109452736318,1
W3,133,income,0.2763896656235286,0.004169248334389197,0,0.2885572139303483,1,0.263681592039801,1,0.2885572139303483,1
W3,133,age_bin,0.2763896656235286,-0.005002923956252047,0,0.0945273631840796,1,0.11442786069651742,1,0.15422885572139303,1
W3,133,edu_bin,0.2763896656235286,0.04706090183164974,0.01487491832799779,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,134,gender,0.39160270968752453,0.05229591836734701,0,0.030534351145038167,1,0.014925373134328358,1,0.004975124378109453,1
W3,134,religion,0.39160270968752453,0.04026825573979592,0,0.014925373134328358,1,0.009950248756218905,1,0.013986013986013986,1
W3,134,marital,0.39160270968752453,0.031210140306122458,0,0.06965174129353234,1,0.09950248756218906,1,0.06965174129353234,1
W3,134,indig,0.39160270968752453,-0.0022421077806121566,0,0.9850746268656716,1,0.512396694214876,1,0.7114427860696517,1
W3,134,income,0.39160270968752453,0.035355548469387765,0,0.05063291139240506,1,0.07462686567164178,1,0.05472636815920398,1
W3,134,age_bin,0.39160270968752453,-0.018116230867346934,0,0.48756218905472637,1,0.4427860696517413,1,0.44776119402985076,1
W3,134,edu_bin,0.39160270968752453,0.020049426020408156,0.045241193392758915,0.14925373134328357,1,0.19402985074626866,1,0.20398009950248755,1
W3,135,gender,0.3182326454950346,0.10067607728613737,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,135,religion,0.3182326454950346,0.01877736131730581,0,0.004975124378109453,1,0.004975124378109453,1,0.010869565217391304,1
W3,135,marital,0.3182326454950346,0.06065289904437243,0,0.00980392156862745,1,0.004975124378109453,1,0.004975124378109453,1
W3,135,indig,0.3182326454950346,-4.8853436974955624e-5,0,1,1,1,1,0.3283582089552239,1
W3,135,income,0.3182326454950346,0.008265730128185822,0,0.3191489361702128,1,0.19900497512437812,1,0.15920398009950248,1
W3,135,age_bin,0.3182326454950346,7.056607563054845e-4,0,0.004975124378109453,1,0.029850746268656716,1,0.024875621890547265,1
W3,135,edu_bin,0.3182326454950346,0.0373240258488963,0.05171893253671007,0.03482587064676617,1,0.014925373134328358,1,0.014925373134328358,1
W3,136,gender,0.30503706122448976,0.0731367712673325,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,136,religion,0.30503706122448976,0.02853032282492962,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W3,136,marital,0.30503706122448976,0.022229040145333667,0,0.024875621890547265,1,0.04975124378109453,1,0.024875621890547265,1
W3,136,indig,0.30503706122448976,-2.4168567703570205e-5,0,1,1,1,1,0.7611940298507462,1
W3,136,income,0.30503706122448976,0.020376116621395324,0,0.08955223880597014,1,0.07462686567164178,1,0.0945273631840796,1
W3,136,age_bin,0.30503706122448976,-0.001499122546722543,0,0.06467661691542288,1,0.0945273631840796,1,0.06467661691542288,1
W3,136,edu_bin,0.30503706122448976,0.040336668148110405,0.008233512570459256,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,137,gender,0.30779444444444437,0.12355000000000005,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,137,religion,0.30779444444444437,0.002377777777777701,0,0.19900497512437812,1,0.17412935323383086,1,0.16346153846153846,1
W3,137,marital,0.30779444444444437,0.057727777777777656,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W3,137,indig,0.30779444444444437,0.02021666666666659,0,0.03482587064676617,1,0.014925373134328358,1,0.004975124378109453,1
W3,137,income,0.30779444444444437,0.004444444444444251,0,0.2736318407960199,1,0.208955223880597,1,0.2537313432835821,1
W3,137,age_bin,0.30779444444444437,-0.001166666666666668,0,0.01990049751243781,1,0.04975124378109453,1,0.07462686567164178,1
W3,137,edu_bin,0.30779444444444437,-0.014422222222222197,0.024087214053974255,0.527363184079602,1,0.5522388059701493,1,0.572139303482587,1
W3,138,gender,0.27550362090934016,0.09899033886550235,0,0.004975124378109453,1,0.014492753623188406,1,0.004975124378109453,1
W3,138,religion,0.27550362090934016,0.005032176900372776,0,0.18407960199004975,1,0.17412935323383086,1,0.1691542288557214,1
W3,138,marital,0.27550362090934016,0.012644957339397966,0,0.10784313725490197,1,0.12935323383084577,1,0.11442786069651742,1
W3,138,indig,0.27550362090934016,-0.002612861082885518,0,1,1,0.7512437810945274,1,0.6368159203980099,1
W3,138,income,0.27550362090934016,0.011636909082111846,0,0.1791044776119403,1,0.16417910447761194,1,0.22885572139303484,1
W3,138,age_bin,0.27550362090934016,-0.020588377606812792,0,0.39800995024875624,1,0.31343283582089554,1,0.32338308457711445,1
W3,138,edu_bin,0.27550362090934016,-0.026394735568781025,4.592941098178601e-4,0.6338797814207651,1,0.6567164179104478,1,0.6965174129353234,1
W3,139,gender,0.27151306712117523,0.0892378865351838,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,139,religion,0.27151306712117523,0.03400951627302978,0,0.015151515151515152,1,0.004975124378109453,1,0.029850746268656716,1
W3,139,marital,0.27151306712117523,0.017155669182696176,0,0.11290322580645161,1,0.10555555555555556,1,0.07960199004975124,1
W3,139,indig,0.27151306712117523,-0.01132466926385836,0,0.9502487562189055,1,0.9552238805970149,1,0.9601990049751243,1
W3,139,income,0.27151306712117523,-0.009658306955604323,0,0.5472636815920398,1,0.5174129353233831,1,0.5422885572139303,1
W3,139,age_bin,0.27151306712117523,6.41688986283585e-4,0,0.004975124378109453,1,0.009950248756218905,1,0.014925373134328358,1
W3,139,edu_bin,0.27151306712117523,0.009485837188539903,0.04399081745157503,0.23383084577114427,1,0.1890547263681592,1,0.208955223880597,1
W3,140,gender,0.21283821748305012,0.08158423753574151,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,140,religion,0.21283821748305012,0.07699559240345116,0,0.006535947712418301,1,0.004975124378109453,1,0.004975124378109453,1
W3,140,marital,0.21283821748305012,-0.04136023673663042,0,0.9253731343283582,1,0.945273631840796,1,0.9203980099502488,1
W3,140,indig,0.21283821748305012,0.0032151731199039912,0,0.2537313432835821,1,0.21890547263681592,1,0.22885572139303484,1
W3,140,income,0.21283821748305012,-0.04557429859281542,0,0.9253731343283582,1,0.9253731343283582,1,0.9402985074626866,1
W3,140,age_bin,0.21283821748305012,-0.022381350747293638,0,0.3383084577114428,1,0.34328358208955223,1,0.2935323383084577,1
W3,140,edu_bin,0.21283821748305012,0.011836831524928593,0.0629173603223269,0.17412935323383086,1,0.19402985074626866,1,0.1044776119402985,1
W3,141,gender,0.36602147418570813,0.04190894347533708,0,0.014925373134328358,1,0.009950248756218905,1,0.014925373134328358,1
W3,141,religion,0.36602147418570813,0.01914261478756542,0,0.029850746268656716,1,0.04477611940298507,1,0.04477611940298507,1
W3,141,marital,0.36602147418570813,0.04891464384759725,0,0.0196078431372549,1,0.010101010101010102,1,0.004975124378109453,1
W3,141,indig,0.36602147418570813,-0.0034567022225739843,0,0.5970149253731343,1,0.6616915422885572,1,0.6368159203980099,1
W3,141,income,0.36602147418570813,0.039394978222556165,0,0.014925373134328358,1,0.01990049751243781,1,0.03980099502487562,1
W3,141,age_bin,0.36602147418570813,-0.009655911993635974,0,0.39800995024875624,1,0.4129353233830846,1,0.417910447761194,1
W3,141,edu_bin,0.36602147418570813,0.022696007981400146,0.04107926672122258,0.08955223880597014,1,0.07462686567164178,1,0.06965174129353234,1
W3,142,gender,0.3851689750692521,0.08660759994736861,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,142,religion,0.3851689750692521,0.16750036764665244,0,0.004975124378109453,1,0.0053475935828877,1,0.004975124378109453,1
W3,142,marital,0.3851689750692521,0.0345106871841141,0,0.006896551724137931,1,0.004975124378109453,1,0.004975124378109453,1
W3,142,indig,0.3851689750692521,-8.408880573993323e-4,0,0.8068181818181818,1,0.7611940298507462,1,0.8656716417910447,1
W3,142,income,0.3851689750692521,0.03454606971907381,0,0.03418803418803419,1,0.004975124378109453,1,0.009950248756218905,1
W3,142,age_bin,0.3851689750692521,-0.007016246112067545,0,0.4975124378109453,1,0.4527363184079602,1,0.472636815920398,1
W3,142,edu_bin,0.3851689750692521,0.032116284701144776,0.032692970249238396,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W3,143,gender,0.32491112552442103,0.11063538066189939,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,143,religion,0.32491112552442103,0.05831232912701867,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,143,marital,0.32491112552442103,0.041818211673139094,0,0.01990049751243781,1,0.014925373134328358,1,0.024875621890547265,1
W3,143,indig,0.32491112552442103,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,143,income,0.32491112552442103,-0.006059063554486321,0,0.4427860696517413,1,0.44776119402985076,1,0.47761194029850745,1
W3,143,age_bin,0.32491112552442103,-0.011851298429405339,0,0.21393034825870647,1,0.24875621890547264,1,0.2885572139303483,1
W3,143,edu_bin,0.32491112552442103,-0.0024835592482819746,0.0382508424441943,0.3681592039800995,1,0.3333333333333333,1,0.36318407960199006,1
W3,144,gender,0.37543271282198815,0.05971733659918907,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,144,religion,0.37543271282198815,0.11243289873016002,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,144,marital,0.37543271282198815,0.03228850528988192,0,0.016853932584269662,1,0.01990049751243781,1,0.009950248756218905,1
W3,144,indig,0.37543271282198815,0.003816559319533756,0,0.19402985074626866,1,0.14427860696517414,1,0.13930348258706468,1
W3,144,income,0.37543271282198815,0.014694116542781577,0,0.09950248756218906,1,0.09950248756218906,1,0.11442786069651742,1
W3,144,age_bin,0.37543271282198815,0.002382346499559725,0,0.029850746268656716,1,0.03482587064676617,1,0.01990049751243781,1
W3,144,edu_bin,0.37543271282198815,0.03072020167255929,0.023516805359412345,0.01990049751243781,1,0.024875621890547265,1,0.024875621890547265,1
W3,145,gender,0.34961424875804115,0.02210343169799238,0,0.13432835820895522,1,0.15422885572139303,1,0.13432835820895522,1
W3,145,religion,0.34961424875804115,0.0566951306059844,0,0.016260162601626018,1,0.014925373134328358,1,0.009950248756218905,1
W3,145,marital,0.34961424875804115,-0.012190654975847592,0,0.6341463414634146,1,0.5572139303482587,1,0.5323383084577115,1
W3,145,indig,0.34961424875804115,-7.325839609899337e-4,0,1,1,1,1,0.9054726368159204,1
W3,145,income,0.34961424875804115,-0.018234472654014344,0,0.5970149253731343,1,0.6417910447761194,1,0.6467661691542289,1
W3,145,age_bin,0.34961424875804115,-0.008916920400173984,0,0.0845771144278607,1,0.06965174129353234,1,0.09950248756218906,1
W3,145,edu_bin,0.34961424875804115,-0.022675762917515635,0.03939285429558638,0.6318407960199005,1,0.7014925373134329,1,0.6368159203980099,1
W3,146,gender,0.3367314400249896,0.09774577777777776,0,0.004975124378109453,1,0.007042253521126761,1,0.004975124378109453,1
W3,146,religion,0.3367314400249896,0.04518044444444458,0,0.004975124378109453,1,0.007246376811594203,1,0.004975124378109453,1
W3,146,marital,0.3367314400249896,0.028412444444444518,0,0.06467661691542288,1,0.04477611940298507,1,0.06467661691542288,1
W3,146,indig,0.3367314400249896,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,146,income,0.3367314400249896,0.0025564444444444723,0,0.2736318407960199,1,0.2736318407960199,1,0.30845771144278605,1
W3,146,age_bin,0.3367314400249896,-7.964444444444362e-4,0,0.009950248756218905,1,0.009950248756218905,1,0.014925373134328358,1
W3,146,edu_bin,0.3367314400249896,0.04791466666666666,0.05034239601590792,0.014925373134328358,1,0.014925373134328358,1,0.014925373134328358,1
W3,147,gender,0.4861539104167022,0.06691115301779138,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,147,religion,0.4861539104167022,0.10676878655493066,0,0.008,1,0.004975124378109453,1,0.004975124378109453,1
W3,147,marital,0.4861539104167022,0.035846798477069286,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,147,indig,0.4861539104167022,0.03400948259143207,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,147,income,0.4861539104167022,0.02518015902989723,0,0.009950248756218905,1,0.014925373134328358,1,0.01990049751243781,1
W3,147,age_bin,0.4861539104167022,0.0022618762057385515,0,0.07960199004975124,1,0.07462686567164178,1,0.08955223880597014,1
W3,147,edu_bin,0.4861539104167022,0.024785582684318574,0.015778345270273508,0.03482587064676617,1,0.024875621890547265,1,0.024875621890547265,1
W3,148,gender,0.41735537190082644,0.06055363321799309,0,0.13432835820895522,1,0.05970149253731343,1,0.0845771144278607,1
W3,148,religion,0.41735537190082644,0.037870049980776574,0,0.22885572139303484,1,0.18032786885245902,1,0.208955223880597,1
W3,148,marital,0.41735537190082644,-0.032295271049596286,0,0.6616915422885572,1,0.6218905472636815,1,0.6268656716417911,1
W3,148,indig,0.41735537190082644,0.01999231064975006,0,0.3482587064676617,1,0.18407960199004975,1,0.23880597014925373,1
W3,148,income,0.41735537190082644,-0.03940792003075744,0,0.7860696517412935,1,0.7164179104477612,1,0.7114427860696517,1
W3,148,age_bin,0.41735537190082644,-0.02210688196847366,0,0.12437810945273632,1,0.16417910447761194,1,0.13432835820895522,1
W3,148,edu_bin,0.41735537190082644,-0.06862745098039214,0.04668896881239644,0.8258706467661692,1,0.7102803738317757,1,0.835820895522388,1
W3,149,gender,0.3023008460071398,0.06300400123114812,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,149,religion,0.3023008460071398,0.023244075100030792,0,0.014925373134328358,1,0.01935483870967742,1,0.029850746268656716,1
W3,149,marital,0.3023008460071398,0.061181902123730314,0,0.009950248756218905,1,0.009950248756218905,1,0.009950248756218905,1
W3,149,indig,0.3023008460071398,0.001101877500769333,0,0.3611111111111111,1,0.2935323383084577,1,0.263681592039801,1
W3,149,income,0.3023008460071398,0.03013234841489687,0,0.024875621890547265,1,0.05472636815920398,1,0.03980099502487562,1
W3,149,age_bin,0.3023008460071398,-0.01961218836565097,0,0.5621890547263682,1,0.4975124378109453,1,0.5024875621890548,1
W3,149,edu_bin,0.3023008460071398,-0.007762388427208472,0.020194940303138644,0.43283582089552236,1,0.4925373134328358,1,0.42786069651741293,1
W3,150,gender,0.40451039794334603,0.10646377381258353,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,150,religion,0.40451039794334603,0.06904326362098331,0,0.006711409395973154,1,0.004975124378109453,1,0.004975124378109453,1
W3,150,marital,0.40451039794334603,0.01861095725863765,0,0.08955223880597014,1,0.07960199004975124,1,0.08955223880597014,1
W3,150,indig,0.40451039794334603,-3.958169841218997e-4,0,0.7313432835820896,1,0.7164179104477612,1,0.7412935323383084,1
W3,150,income,0.40451039794334603,6.01284481088149e-4,0,0.36318407960199006,1,0.38308457711442784,1,0.36318407960199006,1
W3,150,age_bin,0.40451039794334603,-0.00402070342725282,0,0.20398009950248755,1,0.263681592039801,1,0.21393034825870647,1
W3,150,edu_bin,0.40451039794334603,0.024012209854468558,0.03910730914583316,0.014925373134328358,1,0.05970149253731343,1,0.024875621890547265,1
W3,151,gender,0.3367285347819526,0.11828014278864085,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,151,religion,0.3367285347819526,0.07930630294634766,0,0.004975124378109453,1,0.01,1,0.004975124378109453,1
W3,151,marital,0.3367285347819526,-0.011428419201875428,0,0.4228855721393035,1,0.4925373134328358,1,0.47761194029850745,1
W3,151,indig,0.3367285347819526,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,151,income,0.3367285347819526,-0.02557408492727367,0,0.572139303482587,1,0.5771144278606966,1,0.572139303482587,1
W3,151,age_bin,0.3367285347819526,-0.02304331610634557,0,0.2835820895522388,1,0.38308457711442784,1,0.3383084577114428,1
W3,151,edu_bin,0.3367285347819526,0.017262507325909726,0.07959319622135695,0.21393034825870647,1,0.263681592039801,1,0.14427860696517414,1
W3,152,gender,0.2972932203144872,0.07049744178645015,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,152,religion,0.2972932203144872,0.024471001639713455,0,0.015625,1,0.004975124378109453,1,0.004975124378109453,1
W3,152,marital,0.2972932203144872,0.06559598279510659,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,152,indig,0.2972932203144872,0.06065636929101478,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,152,income,0.2972932203144872,0.01684289088367716,0,0.07960199004975124,1,0.0945273631840796,1,0.0845771144278607,1
W3,152,age_bin,0.2972932203144872,-0.011467757575531971,0,0.5572139303482587,1,0.5124378109452736,1,0.5174129353233831,1
W3,152,edu_bin,0.2972932203144872,0.010898231677923781,0.030159946071096552,0.12437810945273632,1,0.14925373134328357,1,0.13432835820895522,1
W3,153,gender,0.37866913463558083,0.043136946019743716,0,0.04975124378109453,1,0.03980099502487562,1,0.05472636815920398,1
W3,153,religion,0.37866913463558083,0.10587980466288598,0,0.014492753623188406,1,0.004975124378109453,1,0.004975124378109453,1
W3,153,marital,0.37866913463558083,-0.001286494433942409,0,0.5124378109452736,1,0.472636815920398,1,0.417910447761194,1
W3,153,indig,0.37866913463558083,0.013225950430581723,0,0.05970149253731343,1,0.05970149253731343,1,0.07960199004975124,1
W3,153,income,0.37866913463558083,0.03904116782188616,0,0.06467661691542288,1,0.04975124378109453,1,0.07462686567164178,1
W3,153,age_bin,0.37866913463558083,-0.00853287124553665,0,0.25870646766169153,1,0.21890547263681592,1,0.2537313432835821,1
W3,153,edu_bin,0.37866913463558083,-0.0075876916614157075,0.0846347089853624,0.5472636815920398,1,0.42786069651741293,1,0.4527363184079602,1
W3,154,gender,0.38639239424096306,0.05437143052563194,0,0.01990049751243781,1,0.004975124378109453,1,0.004975124378109453,1
W3,154,religion,0.38639239424096306,0.016667521630587323,0,0.06363636363636363,1,0.06965174129353234,1,0.07960199004975124,1
W3,154,marital,0.38639239424096306,0.007074826442324267,0,0.3034825870646766,1,0.3783783783783784,1,0.31343283582089554,1
W3,154,indig,0.38639239424096306,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,154,income,0.38639239424096306,-0.007733148661126399,0,0.5970149253731343,1,0.572139303482587,1,0.5174129353233831,1
W3,154,age_bin,0.38639239424096306,-0.019890735610957205,0,0.8109452736318408,1,0.7512437810945274,1,0.7611940298507462,1
W3,154,edu_bin,0.38639239424096306,0.02307975103450638,0.04166471736773271,0.10945273631840796,1,0.11940298507462686,1,0.1890547263681592,1
W3,155,gender,0.3624658834697993,0.03718207349392816,0,0.029850746268656716,1,0.05472636815920398,1,0.024875621890547265,1
W3,155,religion,0.3624658834697993,-0.0012657727146869469,0,1,1,1,1,0.7213930348258707,1
W3,155,marital,0.3624658834697993,0.053320675606186474,0,0.01990049751243781,1,0.03482587064676617,1,0.04975124378109453,1
W3,155,indig,0.3624658834697993,0.01445749772556465,0,0.23880597014925373,1,0.20398009950248755,1,0.21393034825870647,1
W3,155,income,0.3624658834697993,0.003142559833506725,0,0.263681592039801,1,0.30845771144278605,1,0.31343283582089554,1
W3,155,age_bin,0.3624658834697993,-0.016237490605593145,0,0.24378109452736318,1,0.24378109452736318,1,0.1791044776119403,1
W3,155,edu_bin,0.3624658834697993,-0.017087931648273547,0.015711359836629343,0.5970149253731343,1,0.5572139303482587,1,0.5771144278606966,1
W3,157,gender,0.3577427273962235,0.0754890450037842,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,157,religion,0.3577427273962235,0.05132304139416621,0,0.004975124378109453,1,0.018518518518518517,1,0.004975124378109453,1
W3,157,marital,0.3577427273962235,0.0636243668613789,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,157,indig,0.3577427273962235,0.0037042248054490116,0,0.12781954887218044,1,0.05970149253731343,1,0.04477611940298507,1
W3,157,income,0.3577427273962235,0.025323119020357443,0,0.07462686567164178,1,0.014925373134328358,1,0.03980099502487562,1
W3,157,age_bin,0.3577427273962235,-0.006241630926274529,0,0.14925373134328357,1,0.21890547263681592,1,0.15920398009950248,1
W3,157,edu_bin,0.3577427273962235,-0.003745463719458997,0.03071833272509609,0.43283582089552236,1,0.39303482587064675,1,0.42786069651741293,1
W3,158,gender,0.32939444444444443,0.08088333333333333,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,158,religion,0.32939444444444443,0.115561111111111,0,0.009615384615384616,1,0.004975124378109453,1,0.004975124378109453,1
W3,158,marital,0.32939444444444443,0.0013111111111110407,0,0.3383084577114428,1,0.2972972972972973,1,0.2885572139303483,1
W3,158,indig,0.32939444444444443,-0.0010888888888889031,0,1,1,0.6268656716417911,1,0.5223880597014925,1
W3,158,income,0.32939444444444443,0.010577777777777742,0,0.24378109452736318,1,0.16417910447761194,1,0.20398009950248755,1
W3,158,age_bin,0.32939444444444443,-0.024794444444444442,0,0.7810945273631841,1,0.7611940298507462,1,0.6716417910447762,1
W3,158,edu_bin,0.32939444444444443,-0.0016055555555556655,0.009918642026951927,0.38308457711442784,1,0.31840796019900497,1,0.36318407960199006,1
W3,159,gender,0.35062105523236226,0.029143550234720664,0,0.0945273631840796,1,0.05472636815920398,1,0.05472636815920398,1
W3,159,religion,0.35062105523236226,0.1406414950248196,0,0.004975124378109453,1,0.010638297872340425,1,0.004975124378109453,1
W3,159,marital,0.35062105523236226,0.047831360481570384,0,0.03980099502487562,1,0.05970149253731343,1,0.014925373134328358,1
W3,159,indig,0.35062105523236226,0.0014712158307314607,0,0.3482587064676617,1,0.3681592039800995,1,0.32338308457711445,1
W3,159,income,0.35062105523236226,0.02888524516520291,0,0.10945273631840796,1,0.09950248756218906,1,0.1044776119402985,1
W3,159,age_bin,0.35062105523236226,-0.014420161272208628,0,0.3283582089552239,1,0.2885572139303483,1,0.32338308457711445,1
W3,159,edu_bin,0.35062105523236226,0.0030435075582308513,0.021381138483357046,0.3283582089552239,1,0.31840796019900497,1,0.2835820895522388,1
W3,160,gender,0.3026815105432881,0.05922160713315511,0,0.004975124378109453,1,0.009950248756218905,1,0.004975124378109453,1
W3,160,religion,0.3026815105432881,0.06275920772235265,0,0.004975124378109453,1,0.005813953488372093,1,0.004975124378109453,1
W3,160,marital,0.3026815105432881,0.01575620740239908,0,0.1691542288557214,1,0.1890547263681592,1,0.08955223880597014,1
W3,160,indig,0.3026815105432881,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,160,income,0.3026815105432881,-0.012617039644066463,0,0.681592039800995,1,0.7164179104477612,1,0.7114427860696517,1
W3,160,age_bin,0.3026815105432881,-0.006712989513972317,0,0.07960199004975124,1,0.13432835820895522,1,0.11940298507462686,1
W3,160,edu_bin,0.3026815105432881,0.039562569046598633,0.09644087444227263,0.024875621890547265,1,0.01990049751243781,1,0.009950248756218905,1
W3,161,gender,0.3214819637345679,0.10394965277777779,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,161,religion,0.3214819637345679,-0.015848042052469046,0,0.6368159203980099,1,0.7860696517412935,1,0.7512437810945274,1
W3,161,marital,0.3214819637345679,-0.0065646701388887285,0,0.472636815920398,1,0.417910447761194,1,0.4577114427860697,1
W3,161,indig,0.3214819637345679,-2.95380015432133e-4,0,1,1,1,1,0.9402985074626866,1
W3,161,income,0.3214819637345679,0.01041666666666674,0,0.1791044776119403,1,0.13930348258706468,1,0.15920398009950248,1
W3,161,age_bin,0.3214819637345679,-0.02356409143518518,0,0.7164179104477612,1,0.6318407960199005,1,0.6915422885572139,1
W3,161,edu_bin,0.3214819637345679,0.02401017554012347,0.039122624189359044,0.09950248756218906,1,0.11940298507462686,1,0.07960199004975124,1
W3,162,gender,0.3748037613738306,0.10472354890295474,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,162,religion,0.3748037613738306,0.0566683899378817,0,0.004975124378109453,1,0.004975124378109453,1,0.006944444444444444,1
W3,162,marital,0.3748037613738306,0.09490358163617901,0,0.008928571428571428,1,0.004975124378109453,1,0.004975124378109453,1
W3,162,indig,0.3748037613738306,0.05739296744624589,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,162,income,0.3748037613738306,0.021995815933204987,0,0.07462686567164178,1,0.0945273631840796,1,0.07960199004975124,1
W3,162,age_bin,0.3748037613738306,0.002161678555452277,0,0.04975124378109453,1,0.05970149253731343,1,0.024875621890547265,1
W3,162,edu_bin,0.3748037613738306,0.04826945175867409,0.018805942279765512,0.009950248756218905,1,0.004975124378109453,1,0.009950248756218905,1
W3,163,gender,0.26749943413309185,0.07243096423721149,0,0.009950248756218905,1,0.004975124378109453,1,0.014925373134328358,1
W3,163,religion,0.26749943413309185,0.010355364418288888,0,0.1044776119402985,1,0.11442786069651742,1,0.11442786069651742,1
W3,163,marital,0.26749943413309185,0.030104119511091043,0,0.06965174129353234,1,0.05970149253731343,1,0.07960199004975124,1
W3,163,indig,0.26749943413309185,0.020017541874151234,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,163,income,0.26749943413309185,-0.035437415119963706,0,0.7380952380952381,1,0.7512437810945274,1,0.7313432835820896,1
W3,163,age_bin,0.26749943413309185,-0.024459597102761424,0,0.3681592039800995,1,0.4129353233830846,1,0.3333333333333333,1
W3,163,edu_bin,0.26749943413309185,0.019112154821186,0.052801536594982525,0.16417910447761194,1,0.09950248756218906,1,0.12437810945273632,1
W3,164,gender,0.22720385848842198,0.04145097346026616,0,0.04477611940298507,1,0.029850746268656716,1,0.01990049751243781,1
W3,164,religion,0.22720385848842198,0.07728340193429462,0,0.004975124378109453,1,0.004975124378109453,1,0.016666666666666666,1
W3,164,marital,0.22720385848842198,-0.0026767000833313737,0,0.3582089552238806,1,0.3034825870646766,1,0.27860696517412936,1
W3,164,indig,0.22720385848842198,-0.008181611575465299,0,0.6805555555555556,1,0.6915422885572139,1,0.6467661691542289,1
W3,164,income,0.22720385848842198,0.019191434559733322,0,0.12935323383084577,1,0.1044776119402985,1,0.06965174129353234,1
W3,164,age_bin,0.22720385848842198,-0.03041589858841949,0,0.5671641791044776,1,0.6318407960199005,1,0.5472636815920398,1
W3,164,edu_bin,0.22720385848842198,-0.01743642837302084,0.009952811783151562,0.582089552238806,1,0.5223880597014925,1,0.4577114427860697,1
W3,165,gender,0.3986613458800627,0.04599200826385348,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,165,religion,0.3986613458800627,0.12233725977855121,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,165,marital,0.3986613458800627,0.014876380444341697,0,0.12935323383084577,1,0.1044776119402985,1,0.1044776119402985,1
W3,165,indig,0.3986613458800627,-1.839452299277218e-4,0,0.746268656716418,1,0.7263681592039801,1,0.7164179104477612,1
W3,165,income,0.3986613458800627,0.005738787132042955,0,0.2885572139303483,1,0.263681592039801,1,0.263681592039801,1
W3,165,age_bin,0.3986613458800627,-0.001013599025242307,0,0.15920398009950248,1,0.16417910447761194,1,0.11442786069651742,1
W3,165,edu_bin,0.3986613458800627,0.05437329784153183,0.023565953200789063,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,166,gender,0.4880697776289005,0.08711527688120832,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,166,religion,0.4880697776289005,0.12478778554752046,0,0.004975124378109453,1,0.009009009009009009,1,0.004975124378109453,1
W3,166,marital,0.4880697776289005,0.06701568893982363,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,166,indig,0.4880697776289005,0.015912173786929683,0,0.11442786069651742,1,0.11442786069651742,1,0.12437810945273632,1
W3,166,income,0.4880697776289005,0.014552863793157483,0,0.208955223880597,1,0.1691542288557214,1,0.1791044776119403,1
W3,166,age_bin,0.4880697776289005,-0.008027891448575136,0,0.6368159203980099,1,0.6467661691542289,1,0.6069651741293532,1
W3,166,edu_bin,0.4880697776289005,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,167,gender,0.31719212278106507,0.04285318047337276,0,0.024875621890547265,1,0.029850746268656716,1,0.029850746268656716,1
W3,167,religion,0.31719212278106507,0.001190366124260293,0,0.3781094527363184,1,0.2935323383084577,1,0.31840796019900497,1
W3,167,marital,0.31719212278106507,0.01460798816568043,0,0.11442786069651742,1,0.14427860696517414,1,0.14925373134328357,1
W3,167,indig,0.31719212278106507,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,167,income,0.31719212278106507,-0.006113627958580059,0,0.5419354838709678,1,0.5223880597014925,1,0.46766169154228854,1
W3,167,age_bin,0.31719212278106507,-0.02039802144970415,0,0.36318407960199006,1,0.3582089552238806,1,0.3880597014925373,1
W3,167,edu_bin,0.31719212278106507,0.019230769230769273,0.04074379813193896,0.12935323383084577,1,0.16417910447761194,1,0.13432835820895522,1
W3,168,gender,0.4072834643050517,0.1245533850093117,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,168,religion,0.4072834643050517,0.09339741584303318,0,0.004975124378109453,1,0.015151515151515152,1,0.004975124378109453,1
W3,168,marital,0.4072834643050517,0.048382787146081685,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,168,indig,0.4072834643050517,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,168,income,0.4072834643050517,0.0019730950133531877,0,0.36363636363636365,1,0.4057142857142857,1,0.3283582089552239,1
W3,168,age_bin,0.4072834643050517,0.007629882554187936,0,0.004975124378109453,1,0.009950248756218905,1,0.009950248756218905,1
W3,168,edu_bin,0.4072834643050517,0.03146747515001304,0.04745784033779042,0.009950248756218905,1,0.014925373134328358,1,0.014925373134328358,1
W3,169,gender,0.4446214876033057,0.08702484938748677,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,169,religion,0.4446214876033057,0.09847173583437333,0,0.004975124378109453,1,0.010101010101010102,1,0.004975124378109453,1
W3,169,marital,0.4446214876033057,0.049343208683868156,0,0.004975124378109453,1,0.009950248756218905,1,0.014925373134328358,1
W3,169,indig,0.4446214876033057,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,169,income,0.4446214876033057,0.01940016637818842,0,0.03980099502487562,1,0.03482587064676617,1,0.03482587064676617,1
W3,169,age_bin,0.4446214876033057,-0.009115579170524222,0,0.5174129353233831,1,0.5671641791044776,1,0.5174129353233831,1
W3,169,edu_bin,0.4446214876033057,0.03253766990030729,0.028363072097692094,0.04975124378109453,1,0.03482587064676617,1,0.01990049751243781,1
W3,170,gender,0.32286160788099566,0.04446127506147034,0,0.004975124378109453,1,0.014925373134328358,1,0.014925373134328358,1
W3,170,religion,0.32286160788099566,0.012051373680589235,0,0.1588785046728972,1,0.14427860696517414,1,0.1044776119402985,1
W3,170,marital,0.32286160788099566,0.02554816549237543,0,0.07272727272727272,1,0.05970149253731343,1,0.029850746268656716,1
W3,170,indig,0.32286160788099566,-0.0016667644501810895,0,0.681592039800995,1,0.6567164179104478,1,0.5920398009950248,1
W3,170,income,0.32286160788099566,0.03528740352767368,0,0.014925373134328358,1,0.01990049751243781,1,0.014925373134328358,1
W3,170,age_bin,0.32286160788099566,-0.0036055448586316966,0,0.08955223880597014,1,0.0945273631840796,1,0.08955223880597014,1
W3,170,edu_bin,0.32286160788099566,-0.008853852759361874,0.023666818878510913,0.5223880597014925,1,0.5572139303482587,1,0.48756218905472637,1
W3,171,gender,0.4088021052042215,0.06738032775406827,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,171,religion,0.4088021052042215,0.08926730217813822,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,171,marital,0.4088021052042215,0.07139848285846911,0,0.009345794392523364,1,0.004975124378109453,1,0.004975124378109453,1
W3,171,indig,0.4088021052042215,-9.492016203620471e-4,0,0.7562189054726368,1,0.7213930348258707,1,0.8407960199004975,1
W3,171,income,0.4088021052042215,-0.0012066887939999882,0,0.417910447761194,1,0.4626865671641791,1,0.5174129353233831,1
W3,171,age_bin,0.4088021052042215,-2.896730703425541e-4,0,0.14427860696517414,1,0.14427860696517414,1,0.14427860696517414,1
W3,171,edu_bin,0.4088021052042215,0.03798839274925153,0.048842353762789795,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,172,gender,0.25329803911148896,0.10873811024917061,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,172,religion,0.25329803911148896,0.07722170444889112,0,0.011494252873563218,1,0.004975124378109453,1,0.004975124378109453,1
W3,172,marital,0.25329803911148896,0.020120062498286684,0,0.07960199004975124,1,0.0945273631840796,1,0.0945273631840796,1
W3,172,indig,0.25329803911148896,-5.790685562349964e-4,0,1,1,0.8308457711442786,1,0.6169154228855721,1
W3,172,income,0.25329803911148896,0.009648858309804997,0,0.21890547263681592,1,0.12935323383084577,1,0.14925373134328357,1
W3,172,age_bin,0.25329803911148896,-0.01807447712507881,0,0.5024875621890548,1,0.4925373134328358,1,0.4626865671641791,1
W3,172,edu_bin,0.25329803911148896,0.009700254927222374,0.011514728105486635,0.21393034825870647,1,0.208955223880597,1,0.21393034825870647,1
W3,173,gender,0.48329026586392465,0.060041393771871315,0,0.009950248756218905,1,0.004975124378109453,1,0.004975124378109453,1
W3,173,religion,0.48329026586392465,0.19937773178469798,0,0.004975124378109453,1,0.01639344262295082,1,0.004975124378109453,1
W3,173,marital,0.48329026586392465,0.037417791152081215,0,0.05472636815920398,1,0.04975124378109453,1,0.07462686567164178,1
W3,173,indig,0.48329026586392465,-0.0015318418866844324,0,1,1,0.7164179104477612,1,0.7064676616915423,1
W3,173,income,0.48329026586392465,0.041958851322830504,0,0.029850746268656716,1,0.029850746268656716,1,0.01990049751243781,1
W3,173,age_bin,0.48329026586392465,0.0017837447747171113,0,0.05970149253731343,1,0.05970149253731343,1,0.06467661691542288,1
W3,173,edu_bin,0.48329026586392465,0.00569164363230347,0.033518192187238303,0.38308457711442784,1,0.373134328358209,1,0.31840796019900497,1
W3,174,gender,0.31739474875509277,-0.00684698958804883,0,0.3681592039800995,1,0.373134328358209,1,0.3781094527363184,1
W3,174,religion,0.31739474875509277,0.04147804436396563,0,0.025974025974025976,1,0.009950248756218905,1,0.01990049751243781,1
W3,174,marital,0.31739474875509277,-0.033103214124037994,0,0.5920398009950248,1,0.5771144278606966,1,0.5970149253731343,1
W3,174,indig,0.31739474875509277,0,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,174,income,0.31739474875509277,-0.02223856948845626,0,0.6019900497512438,1,0.6268656716417911,1,0.5771144278606966,1
W3,174,age_bin,0.31739474875509277,-0.03282028066998643,0,0.25870646766169153,1,0.22885572139303484,1,0.23383084577114427,1
W3,174,edu_bin,0.31739474875509277,-0.019069714803078272,0.037579214729346236,0.48258706467661694,1,0.5223880597014925,1,0.46766169154228854,1
W3,175,gender,0.3108566764048807,0.09127732575237715,0,0.011363636363636364,1,0.004975124378109453,1,0.004975124378109453,1
W3,175,religion,0.3108566764048807,7.509067738456082e-4,0,0.4423076923076923,1,0.31088082901554404,1,0.2835820895522388,1
W3,175,marital,0.3108566764048807,0.029408881482207494,0,0.014705882352941176,1,0.029850746268656716,1,0.06965174129353234,1
W3,175,indig,0.3108566764048807,NA,0,0.004975124378109453,1,0.004975124378109453,1,0.004975124378109453,1
W3,175,income,0.3108566764048807,-0.016868934418194315,0,0.7213930348258707,1,0.7761194029850746,1,0.736318407960199,1
W3,175,age_bin,0.3108566764048807,-0.013684932849720614,0,0.4527363184079602,1,0.5223880597014925,1,0.48258706467661694,1
W3,175,edu_bin,0.3108566764048807,0.021290069601019534,0.030057985881079247,0.06467661691542288,1,0.07462686567164178,1,0.09950248756218906,1
W3,176,gender,0.2973572530864198,0.1049382716049383,0,0.004975124378109453,1,0.004975124378109453,1,0.009950248756218905,1
W3,176,religion,0.2973572530864198,0.020326967592592782,0,0.05970149253731343,1,0.0784313725490196,1,0.050359712230215826,1
W3,176,marital,0.2973572530864198,0.0022907021604938738,0,0.29850746268656714,1,0.3383084577114428,1,0.39303482587064675,1
W3,176,indig,0.2973572530864198,-0.0011815200617283344,0,0.4577114427860697,1,0.4228855721393035,1,0.38308457711442784,1
W3,176,income,0.2973572530864198,0.0032552083333334814,0,0.2885572139303483,1,0.263681592039801,1,0.31343283582089554,1
W3,176,age_bin,0.2973572530864198,-0.02975501543209876,0,0.4925373134328358,1,0.5074626865671642,1,0.4577114427860697,1
W3,176,edu_bin,0.2973572530864198,0.009162808641975342,0.0262519636776516,0.25870646766169153,1,0.23383084577114427,1,0.24378109452736318,1


==> comm_perm_summary.csv <==
wave,attribute,villages,valid_NMI,NMI_med,Qattr_med,share_NMI_p05_5,share_NMI_p05_10,share_NMI_p05_20,share_Q_p05_5,share_Q_p05_10,share_Q_p05_20
W1,edu_bin,175,175,0.03797967023651116,0.025925107482544618,0,0,0,0.4114285714285714,0.4228571428571429,0.4514285714285714
W1,age_bin,175,175,0,-0.010503067011303572,0,0,0,0.2571428571428571,0.28,0.2742857142857143
W1,gender,175,175,0,0.08477502295684114,0,0,0,0.9314285714285714,0.9314285714285714,0.9371428571428572
W1,income,175,175,0,0.004189573688271664,0,0,0,0.1657142857142857,0.15428571428571428,0.14857142857142858
W1,indig,175,175,0,0,0,0,0,0.4,0.4,0.41714285714285715
W1,marital,175,175,0,0.0397175273973549,0,0,0,0.6457142857142857,0.6285714285714286,0.6228571428571429
W1,religion,175,175,0,0.043366761305073,0,0,0,0.7257142857142858,0.7371428571428571,0.7314285714285714
W3,edu_bin,175,175,0.033518192187238303,0.019640097625588715,0,0,0,0.3657142857142857,0.34285714285714286,0.35428571428571426
W3,age_bin,175,175,0,-0.013136869978086196,0,0,0,0.10285714285714286,0.09714285714285714,0.10285714285714286
W3,gender,175,175,0,0.0731367712673325,0,0,0,0.9028571428571428,0.9085714285714286,0.9028571428571428
W3,income,175,175,0,0.008265730128185822,0,0,0,0.18857142857142858,0.2,0.18857142857142858
W3,indig,175,175,0,-1.2079760674280564e-4,0,0,0,0.38857142857142857,0.3942857142857143,0.38285714285714284
W3,marital,175,175,0,0.024556646005509553,0,0,0,0.4,0.41714285714285715,0.4
W3,religion,175,175,0,0.05132304139416621,0,0,0,0.68,0.6971428571428572,0.6914285714285714

